POD-ROMs for incompressible flows including snapshots of the temporal derivative of the full order solution: Error bounds for the pressure

Reduced order methods (ROMs) for the incompressible Navier--Stokes equations, based on proper orthogonal decomposition (POD), are studied that include snapshots which approach the temporal derivative of the velocity from a full order mixed finite element method (FOM). In addition, the set of snapshots contains the mean velocity of the FOM. Both the FOM and the POD-ROM are equipped with a grad-div stabilization. A velocity error analysis for this method can be found already in the literature. The present paper studies two different procedures to compute approximations to the pressure and proves error bounds for the pressure that are independent of inverse powers of the viscosity. Numerical studies support the analytic results and compare both methods.

==> fig/cylinder/versus/stats.csv <==
model,period,St,min(cd),max(cd),min(cl),max(cl),min(dp),max(dp),mid(dp)
fom_ngd,0.33289260461862785,0.3003971809904372,3.163839615660444,3.227215809299628,-1.0197909341188198,0.9848051878578091,2.419920031075814,2.50647284542951,2.4847205777631096
fom_gd,0.33299721020523615,0.3003028161658382,3.164248892976027,3.2287213168036883,-1.0245390567340222,0.9913371466924202,2.4223585605158444,2.510202044289768,2.4874248946042052
sm_ngd,0.3318172805738967,0.3013706815601778,3.164507302657756,3.221314093948631,-0.8864792487093762,0.9504361088255575,2.4266376765293787,2.498438055731122,2.4790626720614046
sm_gd,0.33012409473811294,0.30291639293802497,3.1719601343691766,3.238580011100874,-0.7936416580273958,1.0352676161872894,2.44192612321963,2.5101540493253376,2.489111378729279
se_ngd,0.33303097663662545,0.3002723680839796,3.163348242174406,3.2288043805975866,-0.9357145671171485,0.8924874699727572,2.419197452626353,2.5056330853533315,2.4726737641387664
se_gd,0.3331750501850039,0.30014252251023144,3.1524291981438446,3.2290828408011847,-0.9450705783633264,0.8891082689536258,2.4133302105161922,2.5091869236014226,2.4671655227190166


==> fig/no_flow/stabilization_motivated/grid_p_L2_H1.csv <==
h,eo_gd,eo_ngd,ex,gd,ngd,est_gd,est_ngd,ex_gd,ex_ngd
0.106438,0.9722627911444518,0.9711576771379654,0.5,3.7551578675883532,3.7522757609586908,4.060560812930725,4.048709879651579,2.1098652359164087,2.1069328839742223
0.0532188,0.9722627911444518,0.9711576771379654,0.5,2.0600794205011637,2.0568962592030013,2.0696846011369416,2.0652255108590234,1.4918972123814624,1.489823730334459
0.0266094,0.9722627911444518,0.9711576771379654,0.5,1.0647908590082842,1.0620135923492107,1.0549306357082393,1.0534644624921354,1.054930635708239,1.0534644624921343
0.0133047,0.9722627911444518,0.9711576771379654,0.5,0.5352090347754357,0.5352013566995222,0.5377044625758203,0.5373686156298889,0.7459486061907312,0.7449118651672295


==> fig/no_flow/stabilization_motivated/grid_p_L2_L2.csv <==
h,eo_gd,eo_ngd,ex,gd,ngd,est_gd,est_ngd,ex_gd,ex_ngd
0.106438,1.844005399373297,1.831674044661263,1.5,0.08387384251273129,0.08377073899513159,0.0961536932538911,0.09249404717397282,0.0596833952105139,0.05840171076204308
0.0532188,1.844005399373297,1.831674044661263,1.5,0.02626321284020005,0.025797611483872572,0.026783172787992585,0.02598495467705908,0.021101147789283632,0.02064800646126406
0.0266094,1.844005399373297,1.831674044661263,1.5,0.0077587083214076475,0.007406585923238522,0.007460382346310995,0.007300172693371728,0.007460382346310992,0.007300172693371733
0.0133047,1.844005399373297,1.831674044661263,1.5,0.0020377268995376272,0.002036112820503276,0.002078069883419525,0.002050899145885358,0.002637643473660454,0.0025810008076580077


==> fig/no_flow/stabilization_motivated/grid_p_scaled_L2_H1.csv <==
h,eo_gd,eo_ngd,ex,gd,ngd,est_gd,est_ngd,ex_gd,ex_ngd
0.106438,1.9713971505400527,1.9703241593210172,1.5,0.34602834616245687,0.3458248429690244,0.3744992500316149,0.3734483950723404,0.19482326556993654,0.19456578493312465
0.0532188,1.9713971505400527,1.9703241593210172,1.5,0.09505029866141124,0.09490784576817592,0.09549883181166142,0.09530171333192351,0.0688800378242873,0.06878900518529144
0.0266094,1.9713971505400527,1.9703241593210172,1.5,0.024583149938590357,0.02452286574600739,0.024352770916969718,0.024320586018798107,0.024352770916969718,0.024320586018798076
0.0133047,1.9713971505400527,1.9703241593210172,1.5,0.006180934401898448,0.006180858048383354,0.006210101632489157,0.006206508609532251,0.008610004728035912,0.00859862564816143


==> fig/no_flow/stabilization_motivated/grid_p_scaled_L2_L2.csv <==
h,eo_gd,eo_ngd,ex,gd,ngd,est_gd,est_ngd,ex_gd,ex_ngd
0.106438,2.8587908334799548,2.8482205855696736,2.5,0.0077855484434708275,0.007776218650768075,0.008980467775914328,0.008694614138423762,0.005461158322216941,0.0053653747609842895
0.0532188,2.8587908334799548,2.8482205855696736,2.5,0.0012172275272086968,0.0011986598507227368,0.0012379767852412251,0.001207385160828656,0.0009653964505979733,0.0009484643082604301
0.0266094,2.8587908334799548,2.8482205855696736,2.5,0.00017652742235968783,0.00017011623156780635,0.000170659594187813,0.00016766638602108962,0.00017065959418781267,0.00016766638602108951
0.0133047,2.8587908334799548,2.8482205855696736,2.5,2.313173353445383e-05,2.3115127738347133e-05,2.3526044620193694e-05,2.3283387864464996e-05,3.0168639081186666e-05,2.963950963313844e-05


==> fig/no_flow/stabilization_motivated/grid_u_L2_H1.csv <==
h,eo_gd,eo_ngd,ex,gd,ngd,est_gd,est_ngd,ex_gd,ex_ngd
0.106438,2.52163544875365,2.5022749156945236,2,0.38348326622761353,1.28558348810545,0.5652746669858929,2.772331113346658,0.27428549260964796,1.3817982802688882
0.0532188,2.52163544875365,2.5022749156945236,2,0.09608593250887947,0.466413975978755,0.09843906931192226,0.4893067512284899,0.0685708577632141,0.34544697363421156
0.0266094,2.52163544875365,2.5022749156945236,2,0.017992643301249608,0.09504750169851185,0.017142714440803525,0.08636174340855303,0.017142714440803525,0.08636174340855289
0.0133047,2.52163544875365,2.5022749156945236,2,0.0029139627307559705,0.014529542560012767,0.0029853254449993248,0.01524268918391022,0.004285678610200881,0.021590435852138223


==> fig/no_flow/stabilization_motivated/grid_u_L2_L2.csv <==
h,eo_gd,eo_ngd,ex,gd,ngd,est_gd,est_ngd,ex_gd,ex_ngd
0.106438,3.65093595271337,3.573403460585128,3,0.004247514037844516,0.01629321631754373,0.005779283454973763,0.0384585679052929,0.0023440692582573047,0.01736876302768775
0.0532188,3.65093595271337,3.573403460585128,3,0.0004606004538551276,0.003079119840436799,0.00046007305945632146,0.0032306182924634673,0.00029300535386545684,0.002171070901256744
0.0266094,3.65093595271337,3.573403460585128,3,3.654184337503868e-05,0.0002987460219051292,3.6625669233181976e-05,0.0002713838626570941,3.6625669233182105e-05,0.000271383862657093
0.0133047,3.65093595271337,3.573403460585128,3,2.9190524164107766e-06,2.1728179262063024e-05,2.915710057797476e-06,2.2797246298795705e-05,4.578208654147763e-06,3.3922982832136624e-05


==> fig/no_flow/stabilization_motivated/grid_u_div_L2_L2.csv <==
h,eo_gd,eo_ngd,ex,gd,ngd,est_gd,est_ngd,ex_gd,ex_ngd
0.106438,2.7978592551896853,2.4993924020561855,2,0.2566256831078016,1.2161688166997022,0.36613131366377755,2.684954503029856,0.12113689439324377,1.3436059877513034
0.0532188,2.7978592551896853,2.4993924020561855,2,0.052548008634887455,0.45217949163783466,0.052649317771324325,0.4748328619135346,0.030283995979102057,0.3358989722690739
0.0266094,2.7978592551896853,2.4993924020561855,2,0.007600219921088061,0.09259946906313388,0.0075709989947755196,0.08397474306726857,0.007570998994775514,0.08397474306726847
0.0133047,2.7978592551896853,2.4993924020561855,2,0.0010866186224399099,0.014142516475578418,0.0010887135523361242,0.014851030833872384,0.0018927497486938786,0.020993685766817118


==> fig/no_flow/stabilization_motivated/pod_div_u.csv <==
gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4
1.8758682034607024e-10,1.9114592479452173e-09,7.2619431795427895e-09,7.539308454950595e-08,2.6548573103864963e-10,1.5828909637864596e-10,1.141200882539346e-09,1.6155482673271645e-08
1.8310860194121926e-10,2.1625837231239305e-09,8.321807020583139e-09,8.931969908038574e-08,3.006145180088432e-10,1.7083191831637632e-10,1.2325065963710045e-09,1.670624805416955e-08
2.449546049060716e-10,2.812558756129009e-09,1.2299558897202355e-08,1.1444521362658767e-07,5.440328585690668e-10,1.2834300340927896e-10,1.9078863449710386e-09,2.3678030152156732e-08
2.7901024506004805e-10,3.447832396366089e-09,1.3053637391646074e-08,1.3415060362593065e-07,4.6154020907778026e-10,2.2914799767481255e-10,2.1336095544556236e-09,2.9946445715228144e-08
4.1478041175580656e-10,4.060776659523369e-09,1.7471576441833137e-08,1.671102941544123e-07,6.117210760337087e-10,3.2864348174197284e-10,2.7360929940134155e-09,3.518268296476643e-08
5.656342376084648e-10,5.142850531247474e-09,1.565697344573638e-08,1.6008350977195603e-07,8.610060998170807e-10,4.891059043858605e-10,2.574910380584934e-09,3.078346846632662e-08
7.841976534072912e-10,7.975107758864114e-09,2.5317064795175153e-08,1.9851513340394385e-07,6.060455836621915e-10,5.43911356603494e-10,4.73885714422305e-09,4.345207164268595e-08
6.856351412637239e-10,8.08065614520338e-09,2.3521711358257056e-08,1.8479424487053522e-07,9.216645003439112e-10,7.724027355496781e-10,4.2860952295313265e-09,3.92214678980735e-08
1.2123623725902015e-09,6.495261598498151e-09,2.6099297080715632e-08,2.631539530672932e-07,1.0582217043596714e-09,5.174538431709677e-10,4.8835427284363865e-09,5.523872762721161e-08
1.0837450334958515e-09,9.075623971214145e-09,3.485833228606638e-08,2.1381007116264944e-07,1.0736547689937038e-09,5.349818679326896e-10,6.3265468755962956e-09,5.258084749535923e-08
2.6921188748308466e-09,4.857489375356026e-09,3.058598893619562e-08,2.353508351727171e-07,1.9192327154784297e-09,9.16956903061806e-10,5.514019050788491e-09,5.118773987641553e-08
1.8331636453828332e-09,1.5404641495685804e-08,3.9200632179745325e-08,3.330751070444795e-07,1.7799534144879012e-09,9.358532327197899e-10,7.556832472520528e-09,6.797613546258489e-08
1.189072216886445e-08,5.88752613394319e-09,1.9161838900628743e-08,3.075533064698117e-07,2.4914874690302583e-09,2.326211905235628e-09,3.3225060740737276e-09,6.413702159927107e-08
2.6200753715615708e-09,2.296671492539239e-08,4.768422413432965e-08,1.8875120271049223e-07,2.3023632833849228e-09,2.6928196399832614e-09,9.122293796446624e-09,4.228325481904112e-08
4.6149097629026706e-09,1.0632581539038803e-08,2.4290040462693925e-08,3.6055858357715204e-07,1.4019345051863138e-09,8.649982930286845e-09,3.9452007397290135e-09,7.607714199050607e-08
1.145951781719372e-08,2.127422185613557e-08,3.9254047513801954e-08,2.3557695880816515e-07,2.1707478527502154e-09,4.319140152543511e-09,6.892538649225889e-09,4.684845228415549e-08
1.0546158620959833e-08,2.7366195865643334e-08,4.6643983399909376e-08,3.381322979209169e-07,5.065707809403931e-09,3.0081181072252365e-09,1.059419924460913e-08,7.092535095142822e-08
7.1870793541300025e-09,1.0201373739554389e-08,4.520261431164773e-08,3.963206808172369e-07,5.037355042184845e-09,1.1733448119941566e-08,8.418263303083474e-09,8.802710810359702e-08
1.2899538189702228e-08,1.9330099556629683e-08,5.175811919546219e-08,3.665387526892582e-07,3.896891608068844e-09,4.376789196539059e-09,1.011623880060125e-08,7.829251878596925e-08
1.3397997283017004e-08,3.081706653257265e-08,6.522459261880315e-08,4.7393811215453915e-07,2.727987686616489e-09,4.608941805410713e-09,1.2562504589875944e-08,1.0433309698385197e-07
1.420728229971428e-08,4.513790594414087e-08,3.786916734401519e-08,4.0070548607542196e-07,4.6105176556627966e-09,1.3600954910261896e-08,1.019639298308126e-08,8.452235291156121e-08
1.9158911065635648e-08,9.299122759472252e-08,9.478163044673391e-08,3.047255833013916e-07,4.696436830606385e-09,1.4974814552584066e-08,1.943293636919116e-08,6.399488827694943e-08
1.888788194512986e-08,9.345016834314412e-08,9.070154211387337e-08,5.049187755655293e-07,4.487212570179437e-09,1.5988975603846013e-08,1.6668410611036382e-08,1.0214304234801043e-07
1.3556636135756705e-08,8.621020739428501e-08,6.146063226214632e-08,3.5662524200151903e-07,7.037757041351814e-09,1.587660631790796e-08,1.8017593507184746e-08,8.273167426894994e-08
1.9949324847456473e-08,5.722537690827844e-08,6.162561023022304e-08,4.269636447159099e-07,3.0220143576762213e-09,1.1349792048016811e-08,1.2834650498426949e-08,8.64018151953377e-08
1.669858840822335e-08,1.1697549374141891e-07,8.421923029976556e-08,5.229813763245111e-07,3.327077613622501e-09,2.0842940438124203e-08,3.32276741290317e-08,1.1806189862062663e-07
2.0114822243867742e-08,6.201699338108354e-08,9.91043229767586e-08,5.212576450399111e-07,1.0201739690034691e-08,2.717862985309965e-08,5.5801560067540764e-08,1.1421400122189609e-07
2.3192903923332633e-08,8.978826218260829e-08,9.540787425131288e-08,5.849140353968224e-07,6.740462736834963e-09,1.1952379802333778e-08,4.39276337282545e-08,1.2749214960157926e-07
2.531041095302251e-08,7.987740945875213e-08,1.0376571353161786e-07,6.587248781750485e-07,1.1052143080425058e-08,1.3496310662844652e-08,3.8255499701182454e-08,1.3433506389777195e-07
1.2190011329066004e-08,1.3472274427380002e-07,4.769656904693788e-07,8.235341688487772e-07,1.1032126362926314e-08,2.950905308795673e-08,3.339861013113377e-08,1.682203948539042e-07
3.426942632057257e-08,1.1798371351809711e-07,3.315270250397253e-07,1.0524362063592882e-06,1.2608837583050801e-08,3.119968970389236e-08,8.079455872954528e-08,2.3139769502380594e-07
3.156237542465493e-08,1.1758883219199591e-07,4.962776249205967e-07,1.0132464755597416e-06,6.531930078065267e-09,1.7263008219419537e-08,5.1503027920252024e-08,2.1060951951705195e-07
1.4697459572453212e-08,1.2765484350409787e-07,5.868603149692104e-07,1.5026552416953113e-06,6.951954384391408e-09,2.4302489911263544e-08,6.915507093093768e-08,3.724673589930427e-07
3.892348293100435e-08,7.682259159502136e-08,6.393184224137488e-07,1.8038537602491465e-06,1.1584725893283407e-08,3.149694859550527e-08,8.29139678431217e-08,1.7452979827350316e-06
1.3294345225229284e-08,1.633974919903904e-07,6.613527128232503e-07,3.107625586727923e-06,1.727260464750184e-08,3.866617206130254e-08,1.0994624043177532e-07,1.5637144354714148e-06
2.677546115487214e-08,2.2597244351676074e-07,1.9690206056369056e-07,1.444864254520962e-05,1.2122543208943586e-08,2.6195868627735647e-08,4.2483625984562366e-08,4.451942485160858e-07
1.949288546127245e-08,1.2603958844239832e-07,7.378627275004497e-07,1.2324593209316212e-05,7.812631804099147e-09,3.2933472206778086e-08,1.3478183665764028e-07,1.75640856203084e-06
5.132939976960455e-08,1.60499191964624e-07,5.922190206031731e-07,1.0506421467162737e-05,1.2226444693441759e-08,3.976252669023378e-08,1.3592628248074772e-07,2.300801941433273e-06
5.6441309424179156e-08,2.1135010264895127e-07,7.144080079318051e-07,1.7142934730927686e-05,3.286431752622469e-08,4.529214371661581e-08,1.3941393885327788e-07,2.8658907170419083e-06
5.725532740953352e-08,1.6829501150748645e-07,7.976091931760808e-07,1.5045078735060698e-05,2.5212774429462482e-08,4.004641417005006e-08,1.676394446252737e-07,7.084571657758685e-07
5.6054811371993985e-08,1.669669383394927e-07,8.109268333639762e-07,0.0,3.683864344363094e-08,4.458592124429001e-08,6.683179054043029e-08,2.0713272106232216e-06
5.7347857259328754e-08,9.314244893279074e-08,1.0488011352411738e-06,0.0,1.2966995516220024e-08,7.678102240287394e-08,1.7638504522335058e-07,2.1779653201634796e-06
7.870103357240939e-08,1.8314717439687653e-07,2.810034808889553e-07,0.0,4.9531469494314574e-08,3.706823161502594e-08,1.1494098352036266e-07,3.463351234866961e-06
6.366535922367588e-08,1.0242086073932382e-07,1.2587563986120873e-06,0.0,4.2574956226469096e-08,7.331692950882545e-08,9.690404260101481e-08,3.67468560929091e-06
3.2678594801172195e-08,1.9347413094702802e-07,4.668066018845658e-07,0.0,3.6865310705043735e-08,6.207688369694762e-08,1.9952168950385084e-07,4.780187752535793e-06
4.294219574950127e-08,2.2413503161509722e-07,1.0183108793067695e-06,0.0,5.1813514607051395e-08,1.0407583467722712e-07,2.8237683198678355e-07,2.7804381160176203e-06
8.035836716150301e-08,3.659277756780168e-07,1.2428547291418507e-06,0.0,4.3730544488793614e-08,3.59022458556328e-08,2.966616898135831e-07,6.65077638269275e-06
3.837143832241893e-08,2.1514317071943465e-07,1.1301451314397508e-06,0.0,5.765213440862883e-08,1.729610720434155e-07,8.6069694902339e-08,5.237000206438926e-06
5.677005111129369e-08,1.7858282877483585e-07,3.3130037339103484e-06,0.0,5.079978759921101e-08,1.0770597713029224e-07,2.1920621514168976e-07,4.573545562029982e-06
5.7977308243696735e-08,5.091869725467963e-07,1.2484021224204223e-06,0.0,4.8701639450262143e-08,6.83948653624835e-08,2.238233309425857e-07,5.466001902803567e-06
1.3594683711323336e-07,1.4771768710230432e-07,1.6535916880430816e-06,0.0,1.0040935020859861e-07,5.5238841478068176e-08,1.4839917041904765e-07,1.1497658013599006e-05
4.937487632476859e-08,3.515324250593456e-07,1.2987054271718162e-06,0.0,6.11458686713257e-08,1.0735255200225529e-07,3.102417079506138e-07,1.2160042332340861e-06
1.0602303755851997e-07,3.3332182455976466e-07,1.6608869812741e-06,0.0,1.3675840611354713e-07,1.1170516882108361e-07,4.124373167572461e-07,6.1643928625546655e-06
1.3178492994872832e-07,2.6543709560254056e-07,1.7926980108258796e-06,0.0,4.7536630322829805e-08,1.791370632753529e-07,2.7146090429319063e-07,7.5515135037518485e-06
9.217845121520521e-08,7.259491924686619e-07,2.435389579482251e-06,0.0,8.254190656600281e-08,1.612099735399611e-07,1.4318187159647536e-07,2.6498042975882058e-06
7.716266606751842e-08,6.472172151589547e-07,1.1408265798489785e-06,0.0,8.526351506967169e-08,6.346777521385916e-08,4.848330803442032e-07,5.933048419664289e-06
1.7930345143716146e-07,9.980801091340482e-07,9.29983009718811e-07,0.0,1.2203289724971266e-07,1.0399938661656251e-07,5.561900225984014e-07,6.738239288585419e-06
1.1299658551119952e-07,7.809694725949543e-07,4.476503259227043e-06,0.0,1.161771445746993e-07,2.431821603051126e-07,7.83380906179838e-07,1.1879668048743241e-05
1.2659282095556549e-07,1.6651720794841177e-06,4.69466302134696e-06,0.0,5.1133652226261904e-08,8.419698189266673e-08,2.011345188748377e-07,1.1266617491390103e-05
1.511766625703891e-07,5.546744845738775e-07,3.3014402060641736e-06,0.0,1.3059846268880888e-07,2.2527521838325783e-07,2.2761401086491437e-07,3.773717642096139e-06
1.4619161955409503e-07,5.891860741565733e-07,5.740981453699444e-06,0.0,1.7894395073371153e-07,3.006516213875661e-07,2.497958079678125e-07,1.7503524228960515e-05
1.9229787655458542e-07,7.707763268452906e-07,0.0,0.0,2.214284484799152e-07,2.4463255697002387e-07,3.6748194677544127e-07,1.0448574481758014e-05
1.8627872306553555e-07,6.8694209534174e-07,0.0,0.0,1.2693661252099338e-07,3.000913544921843e-07,8.264343258562883e-07,4.62159560972231e-06
1.7529675959093723e-07,6.680405616225656e-07,0.0,0.0,2.3822250549539096e-07,1.5495236261106785e-07,3.40863940891561e-07,4.563826746785273e-06
1.7840326444399063e-07,6.681745052648055e-07,0.0,0.0,1.5838387422869108e-07,3.570337734700551e-07,1.9564640071712343e-06,0.0
2.5261822292658893e-07,2.052990172929196e-06,0.0,0.0,1.6543067009651105e-07,4.6510069751077764e-07,9.618870275928546e-07,0.0
2.2276239237973597e-07,5.51957614184848e-07,0.0,0.0,1.399619518106421e-07,2.938693498808547e-07,9.991941273605689e-07,0.0
2.9703372951272623e-07,7.837829763205757e-07,0.0,0.0,1.809000210659961e-07,1.2706509452172985e-06,9.662106143203778e-07,0.0
2.8334463761085817e-07,1.223795969208041e-06,0.0,0.0,2.0822319283735033e-07,4.895507596262397e-07,1.3414204788995436e-06,0.0
3.1039767326465434e-07,0.0,0.0,0.0,2.603374815649155e-07,3.725783880663338e-07,8.06603268929527e-07,0.0
0.0,0.0,0.0,0.0,2.695400532679054e-07,5.369974006903149e-07,1.0967624309694463e-06,0.0
0.0,0.0,0.0,0.0,1.5818073899201556e-07,5.461394451936855e-07,6.833091866950592e-07,0.0
0.0,0.0,0.0,0.0,2.3977810810402275e-07,5.50903472203358e-07,9.346782318165346e-07,0.0
0.0,0.0,0.0,0.0,2.5203152300456247e-07,4.655068541544893e-07,1.1607543030965642e-06,0.0
0.0,0.0,0.0,0.0,2.2525356400691229e-07,6.103170240274617e-07,1.5270495229350988e-06,0.0
0.0,0.0,0.0,0.0,3.3891124605090544e-07,8.210361317773857e-07,0.0,0.0
0.0,0.0,0.0,0.0,3.9912729234599477e-07,9.436817734039703e-07,0.0,0.0
0.0,0.0,0.0,0.0,3.131529666609498e-07,0.0,0.0,0.0
0.0,0.0,0.0,0.0,2.562607784772507e-07,0.0,0.0,0.0
0.0,0.0,0.0,0.0,3.35896678260029e-07,0.0,0.0,0.0
0.0,0.0,0.0,0.0,5.497063026993132e-07,0.0,0.0,0.0
0.0,0.0,0.0,0.0,5.256748150297417e-07,0.0,0.0,0.0
0.0,0.0,0.0,0.0,3.4243625950299254e-07,0.0,0.0,0.0
0.0,0.0,0.0,0.0,7.197448270868503e-07,0.0,0.0,0.0
0.0,0.0,0.0,0.0,6.271454293884425e-07,0.0,0.0,0.0
0.0,0.0,0.0,0.0,4.773460520960127e-07,0.0,0.0,0.0
0.0,0.0,0.0,0.0,5.289787360074338e-07,0.0,0.0,0.0
0.0,0.0,0.0,0.0,4.933724757489241e-07,0.0,0.0,0.0


==> fig/no_flow/stabilization_motivated/pod_ev_p.csv <==
gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4
0.21286557731564365,0.21295620053849332,0.21297128832441115,0.21297474103340616,0.21268980809914934,0.21295300517618948,0.21297123659577477,0.21297473999407332
0.20057834610046948,0.20062263649832793,0.20062828977353658,0.2006294139766125,0.20034704426244232,0.20061891251330047,0.2006282416158299,0.20062941312124347
0.05488076202325511,0.05509135647750699,0.055114608630413495,0.05511938020886965,0.05410808942573076,0.0550763426467548,0.05511445726468581,0.05511937801654168
0.029213022365720705,0.029348901691426087,0.029353875317304753,0.029354066139917135,0.02874968526283139,0.02933937435079769,0.029353772723628865,0.029354064698587395
0.011471632147780306,0.011643196017587298,0.011650285098133971,0.011650808631938856,0.01084826841514561,0.01161908889786045,0.011650013404867625,0.011650805360268591
0.008399695156330496,0.008605201912424332,0.008620930781181957,0.008623867076647862,0.007800176758740623,0.008589809162670851,0.008620780886513931,0.008623865258259098
0.0032362153309381412,0.003465280278680955,0.0034736144643482546,0.003474423269750959,0.0027969154980418322,0.003440773737141803,0.0034732966008359815,0.003474419006771845
0.0018685279024726626,0.001976229678287652,0.001982429298133632,0.001983096020071347,0.0016490354228704154,0.001961568104584223,0.001982223761854628,0.001983093001438166
0.0011635247480824105,0.0013709750890163915,0.0013804422359908117,0.0013811272249164299,0.0009059606496778796,0.0013406791533763722,0.0013800713685192798,0.0013811227553769973
0.0010266665874225467,0.0012933603160909981,0.00130352091054505,0.0013043943272722268,0.0008157079230081953,0.0012626883981951868,0.0013030285803880973,0.0013043876386515977
0.00032606651050904353,0.00043980345506212313,0.00044523501554366845,0.0004454189018256804,0.00025724107453583585,0.00042230480402884933,0.0004448218626824317,0.0004454121680344237
0.00017337066552431402,0.0003056076048369497,0.0003124789210555149,0.0003131490327213181,0.0001373435443118392,0.00028970980234119286,0.0003121157614204751,0.00031314356725446843
9.296216160491963e-05,0.0001731703367403469,0.00017932218117308707,0.00017955168265016,7.411654202141986e-05,0.00015940085400542218,0.00017890624646839482,0.00017954547300146076
7.448099138454674e-05,0.00013256379821215467,0.0001365828590997456,0.00013671601633179973,5.88226709392666e-05,0.0001220774484601362,0.00013633513321086084,0.000136713006522967
3.102676118183053e-05,7.0489436286166e-05,7.408678790861483e-05,7.419431293528743e-05,2.6059385524557484e-05,6.361607102932182e-05,7.379791767159824e-05,7.41891669664391e-05
1.7962540785086726e-05,5.139137211497974e-05,5.6022631837072544e-05,5.6293601437692134e-05,1.9249855640842624e-05,4.4614500069150595e-05,5.568664453120371e-05,5.6287831326709056e-05
8.620939828903238e-06,2.0997035560898087e-05,2.3188031165511302e-05,2.3261027498245214e-05,7.983133389749605e-06,1.822624095952098e-05,2.300609470624607e-05,2.3257634455325948e-05
5.250001388303011e-06,1.4686783820059927e-05,1.6370751818190146e-05,1.6434238117462833e-05,5.406201356939719e-06,1.2518494293130016e-05,1.6231804796913303e-05,1.6431770549896214e-05
2.5191016033454083e-06,8.990392400217399e-06,1.0497594287482884e-05,1.0552413646858516e-05,2.6873124496000155e-06,7.498516082747361e-06,1.0362344520825673e-05,1.0549912395288104e-05
2.033463370533432e-06,7.336970946054266e-06,9.334402004169466e-06,9.43043083503037e-06,2.2495217563431347e-06,6.011320364783436e-06,9.171564297178181e-06,9.426986818962822e-06
1.77912211849416e-06,2.886331095690957e-06,3.5261291983026566e-06,3.551072902117906e-06,1.7181445467863605e-06,2.4141032343560715e-06,3.464388345245801e-06,3.549635039891535e-06
1.012394050747348e-06,1.6811465420884346e-06,2.535285762042642e-06,2.571433145162353e-06,1.4615372505051392e-06,1.3571674669261234e-06,2.465830492523788e-06,2.5697482506123875e-06
9.328417239057394e-07,9.50265156806413e-07,1.378578370644623e-06,1.4025625722892769e-06,8.433948798000653e-07,7.897398138958767e-07,1.3343725500108715e-06,1.4014140563339321e-06
8.17032382320248e-07,7.22738523424676e-07,1.099138874788092e-06,1.1184248679683186e-06,6.78079956694132e-07,5.903166407410927e-07,1.0635895985440283e-06,1.1176005746276733e-06
7.458629904204106e-07,4.001159162584236e-07,6.520979561376836e-07,6.688377111295153e-07,5.706143933191978e-07,3.3992715409139755e-07,6.224659712253103e-07,6.679144385435117e-07
6.210163228720926e-07,2.4110622050803296e-07,4.6272795731764473e-07,4.7370447150244547e-07,4.5894907799779815e-07,2.1675732102559963e-07,4.4289844680219203e-07,4.7313548005595714e-07
4.5443681398728754e-07,9.189682459446137e-08,1.890897744239294e-07,1.9675158610006693e-07,3.810721764183037e-07,1.8317654927023144e-07,1.7647552674401198e-07,1.963436726874285e-07
4.0693046289973485e-07,7.485699695701696e-08,1.3166302904099714e-07,1.349590186556483e-07,3.1782049711231824e-07,1.2402329818996455e-07,1.267630714528054e-07,1.348100602820406e-07
2.1219369746539583e-07,4.393959311806895e-08,7.950287368854969e-08,8.399890254835285e-08,2.531995861509022e-07,9.147880203592276e-08,7.344819882364528e-08,8.376636229876614e-08
1.5217212430359145e-07,3.664969075764055e-08,4.094122022138398e-08,4.241449958973876e-08,1.5357060291303212e-07,6.954350339523762e-08,3.863476985123028e-08,4.233201817373275e-08
1.3942164156196145e-07,3.1000197971159954e-08,1.3931313747392794e-08,1.4879645107731762e-08,1.3428808678904575e-07,6.866045793134748e-08,1.2819510066151954e-08,1.4828061409007388e-08
1.1637030330898764e-07,2.1237190350272917e-08,8.639062935579044e-09,8.974471343192618e-09,9.402263888572882e-08,5.339925594953406e-08,8.156537056747579e-09,8.95617062992032e-09
1.1254680440309476e-07,1.913185189480109e-08,4.288525488517711e-09,4.330992406954665e-09,7.733352236761341e-08,4.3795138675066856e-08,3.98095398926854e-09,4.3144107567084795e-09
8.740553915533956e-08,1.1158774176672117e-08,3.1718474290892604e-09,1.3110918880442425e-09,5.594039937740026e-08,3.995505920962751e-08,2.965543991267209e-09,1.3047466443681642e-09
7.683791056646545e-08,8.435922063912792e-09,1.1760405695587009e-09,5.637153870313801e-10,4.4069207016354134e-08,3.378207475629e-08,1.4651887864266252e-09,5.616308230267232e-10
6.284889207952942e-08,6.257688523648911e-09,5.170261162086193e-10,2.7054863099681924e-10,4.207237699454078e-08,2.6431633945303798e-08,1.439984784028257e-09,2.688178613012272e-10
5.201028165337691e-08,5.909122334862401e-09,2.0015722255639686e-10,1.9048142921131855e-10,3.2489680231875315e-08,2.1363634209093016e-08,1.0952788260929149e-09,1.8919416852483245e-10
5.045316868636713e-08,5.050745532991557e-09,0.0,1.0204621426702168e-10,2.8031017907324005e-08,1.6954870363899076e-08,6.406556357580156e-10,1.0172324978872797e-10
3.236208515345436e-08,4.889170087273378e-09,0.0,0.0,1.9019530158876885e-08,1.5983798833082137e-08,5.940027912655389e-10,0.0
2.469899308425761e-08,4.108379280733248e-09,0.0,0.0,1.3607863936906704e-08,9.308388637597269e-09,4.741846114577855e-10,0.0
1.8015774340229244e-08,2.812877374397169e-09,0.0,0.0,1.026293575475423e-08,9.17221374043397e-09,4.2304890339638593e-10,0.0
1.0856836745216667e-08,2.505207410732325e-09,0.0,0.0,6.540723335636332e-09,8.97337707780926e-09,3.832874676289056e-10,0.0
7.664622714434414e-09,1.6271504850002708e-09,0.0,0.0,5.354485063272684e-09,6.531628898679243e-09,2.5333370484146195e-10,0.0
6.395169344793371e-09,1.3572127291401742e-09,0.0,0.0,4.533587718833625e-09,4.610485675307584e-09,2.0044987364296683e-10,0.0
5.341948384169597e-09,1.3048285173347363e-09,0.0,0.0,3.133004309146639e-09,3.750694676988069e-09,1.9213666855601195e-10,0.0
3.146845611624917e-09,1.1259281544412817e-09,0.0,0.0,2.133297156765527e-09,3.4438568309367836e-09,1.766761141401906e-10,0.0
2.6973092252476515e-09,9.769941238815168e-10,0.0,0.0,1.8997537591721696e-09,3.0422523738793107e-09,1.2479290860799563e-10,0.0
2.3261235363648595e-09,7.864278358295295e-10,0.0,0.0,1.5664893882544165e-09,2.6552203948846733e-09,1.0258778385912754e-10,0.0
2.013941214636079e-09,6.282269990113426e-10,0.0,0.0,1.3157744820966686e-09,1.952724621075923e-09,0.0,0.0
1.1976322775604332e-09,5.239932805140263e-10,0.0,0.0,6.13066554402531e-10,1.2322000590392911e-09,0.0,0.0
1.0196385159296256e-09,4.261723530603396e-10,0.0,0.0,5.20917953384033e-10,1.0694364708464618e-09,0.0,0.0
9.97754096363093e-10,3.642195516085594e-10,0.0,0.0,4.98023071124242e-10,9.147157722375473e-10,0.0,0.0
5.192235262633071e-10,2.6858102463303304e-10,0.0,0.0,4.1576258576928806e-10,5.269957429594742e-10,0.0,0.0
3.9182122427252647e-10,2.192310572200218e-10,0.0,0.0,3.9248803450544654e-10,4.0854957252223364e-10,0.0,0.0
3.2569205620112875e-10,1.7176859016681557e-10,0.0,0.0,2.3152785002061043e-10,3.503190419284143e-10,0.0,0.0
1.6041956396640616e-10,1.522276502541446e-10,0.0,0.0,1.493252585587772e-10,3.050248819659005e-10,0.0,0.0
1.0868421287563433e-10,1.2777043186443126e-10,0.0,0.0,0.0,2.373798105492093e-10,0.0,0.0
0.0,1.182917016788767e-10,0.0,0.0,0.0,1.438695454647555e-10,0.0,0.0
0.0,0.0,0.0,0.0,0.0,1.1602533935919057e-10,0.0,0.0


==> fig/no_flow/stabilization_motivated/pod_ev_u.csv <==
gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4
0.00032601143672960405,7.769012924367826e-05,1.2876590771082927e-05,1.3862456662430813e-06,0.0054685647448583456,0.0019338613003315984,0.0003073344356714116,2.928149085204764e-05
0.00020452510224698762,7.345648744460041e-05,1.1816222894044996e-05,1.2564585292034522e-06,0.003955150996440965,0.001809165280500884,0.0002693759087032914,2.5039390626992357e-05
0.00014114593431568042,4.7659258678900104e-05,7.838265329242825e-06,8.721524480849646e-07,0.001936098329550485,0.0010943650542610487,0.0001740050924657887,1.6981519170807096e-05
0.00011760393733729061,3.8569897154776904e-05,6.815733043132474e-06,7.974204282754737e-07,0.0013476323543316867,0.0008287538269565091,0.0001570917665606973,1.612833652769066e-05
8.969513495422085e-05,3.2367131346728656e-05,5.044600303829242e-06,5.745111694879559e-07,0.0011129007156036985,0.0006422056957482086,0.00011458511561138353,1.1936341194098586e-05
7.88009793395464e-05,2.4083426294644556e-05,4.824325000292014e-06,5.093139703625103e-07,0.0008019902836996014,0.00046873561935279915,0.00010898179729547356,1.0985260981002445e-05
6.922515253347015e-05,2.1398537685154658e-05,4.419927822407239e-06,4.717850740882588e-07,0.0005245568668840142,0.00039840543162840197,9.609258603828542e-05,9.385286359958367e-06
4.523848019440084e-05,1.859021987313865e-05,3.3296894046167486e-06,4.248834017007989e-07,0.00039051446506981947,0.00034013021306784566,7.769051371770094e-05,8.956343199958338e-06
3.068700059816657e-05,1.5894086430807275e-05,3.1015357458701123e-06,3.356885261397797e-07,0.0003328167279394725,0.0002842232805975644,6.208274468661441e-05,6.790485548533448e-06
2.6649431957108e-05,1.104866727442387e-05,2.4100246875230607e-06,3.1761834799812477e-07,0.0002882956771898236,0.00019015954345879627,5.392396396827496e-05,6.061473605335143e-06
1.9235393121995018e-05,8.63505680413567e-06,1.9761924112983224e-06,2.5052720700623706e-07,0.00022772119763245116,0.00018530282384008378,4.093727505855473e-05,5.276388632807964e-06
1.8748450695364598e-05,7.798717036272436e-06,1.623796151954043e-06,2.1249374605334563e-07,0.00015147339901350147,0.00010698825305796448,3.576613075954945e-05,4.185782440756495e-06
1.4269021533687946e-05,5.279882809820277e-06,1.3413999752885274e-06,1.698415460237202e-07,0.00013037658922524523,9.188573610907766e-05,3.016080546915147e-05,3.4890408206122628e-06
1.3403304491630483e-05,4.820643974411755e-06,1.126434753619402e-06,1.5224626159824068e-07,8.111128262424484e-05,7.670249312653875e-05,2.3672959803048766e-05,3.1586991923451117e-06
1.026833136364347e-05,3.8498364443676526e-06,8.119376753105155e-07,1.180993422565504e-07,7.129761189901559e-05,6.343656668560618e-05,1.7451778742569557e-05,2.524189591127797e-06
8.879993528803955e-06,3.019717315933266e-06,7.110103804184331e-07,8.979446819917139e-08,6.570211190019434e-05,5.793375142797403e-05,1.589195848477583e-05,1.974723537029066e-06
8.439597501264921e-06,2.49025153531587e-06,6.74557698019552e-07,8.539455713956846e-08,6.069937474702822e-05,5.4434411045268285e-05,1.386419838329267e-05,1.8354295154205733e-06
7.219917907670754e-06,2.259991114185101e-06,5.376203079865589e-07,7.344594733350766e-08,4.4953390435821614e-05,4.935563219489233e-05,1.2057029651867289e-05,1.5682671232232005e-06
5.61043421906826e-06,1.6407803535274265e-06,4.577874634004732e-07,6.405512381683983e-08,3.742079108207967e-05,3.763043029048437e-05,9.006026959043448e-06,1.3200762607101015e-06
4.686877913074842e-06,1.5402416568570277e-06,4.2036947435896605e-07,5.4669154723996476e-08,3.318464384519167e-05,2.8350538504718994e-05,8.525332435448005e-06,1.1835015136973091e-06
4.50213306079365e-06,9.092008469429262e-07,3.6322700446118365e-07,5.20153846146181e-08,2.5803153644617733e-05,2.124044140174575e-05,7.785550700715499e-06,9.95206870702141e-07
4.222919135876213e-06,8.596810673695115e-07,2.858944011608808e-07,4.6253871199364034e-08,1.9724286138939243e-05,2.0603572189441433e-05,5.620336928101171e-06,9.424500426522986e-07
3.974419049418629e-06,7.930554046582293e-07,2.091186641794967e-07,4.047872902626456e-08,1.7753619027545424e-05,1.792982270517694e-05,4.470686406336914e-06,8.371381861590538e-07
3.305733400950325e-06,6.794548385628467e-07,1.821076312802908e-07,2.9778043739045502e-08,1.4257331698599954e-05,1.6081950536862146e-05,3.7163877935486425e-06,6.54217283513005e-07
2.5051773524337183e-06,5.954408151338679e-07,1.5788241085177166e-07,2.3282154175716246e-08,1.2064640582120246e-05,1.3541965113510903e-05,3.2647329382621483e-06,4.706230978328053e-07
2.296187013919615e-06,4.97139293407105e-07,9.653317501851678e-08,1.9667861962349998e-08,1.1175781305779502e-05,1.0152183268784841e-05,1.96290937116669e-06,4.1539527237844667e-07
1.9128687705318612e-06,4.727914490874304e-07,5.355195371226756e-08,9.522860923732375e-09,8.130000670292525e-06,9.361108682165585e-06,1.845992643459214e-06,2.060246448121635e-07
1.6283732223082768e-06,4.438337618730965e-07,4.316255565481985e-08,8.663290753607327e-09,7.167597444214043e-06,7.856576600082272e-06,1.8014920000885876e-06,1.7197956693466284e-07
1.319725541444622e-06,4.024084442641663e-07,2.9269517885360204e-08,4.99731220701256e-09,5.3617645176566555e-06,5.498739305451738e-06,1.0469986185832338e-06,1.1197782801514528e-07
1.0232495259921096e-06,3.162334797295445e-07,2.0095031504094624e-08,3.4845423718476614e-09,5.144082388067779e-06,5.0420445154637175e-06,9.025799739222356e-07,8.666453862602817e-08
8.351630369522723e-07,3.053624868087071e-07,1.9151428239535678e-08,1.8319488517514868e-09,4.304433121380372e-06,4.498372307407557e-06,8.781918154036317e-07,4.115079130496838e-08
7.504100014633722e-07,2.748324227604317e-07,1.8198340511066032e-08,1.5966274471966912e-09,3.447428024403382e-06,4.1674495404854785e-06,7.67947269016627e-07,3.374040135473373e-08
6.517817258811927e-07,2.3230935376697727e-07,1.6196294042063245e-08,6.911673120045873e-10,2.5804989582618945e-06,3.850636033490762e-06,6.786995825408272e-07,1.4762193995798694e-08
6.134002870430581e-07,1.787696896276944e-07,1.305601860634496e-08,5.095095750788883e-10,2.278126615369284e-06,3.0034265825588833e-06,5.990619285428164e-07,1.3085114668693606e-08
4.834053875380883e-07,1.539811663993597e-07,9.453214517580793e-09,2.2693743666993757e-10,2.0028075084917063e-06,2.5784718610433027e-06,5.091250116450942e-07,1.2288383020252313e-08
4.1123873236964277e-07,1.1592946409173004e-07,8.72481344225496e-09,2.0335186022895836e-10,1.5046429271803413e-06,2.472607944658056e-06,4.094758574133926e-07,1.139265911572614e-08
3.3912465620577213e-07,1.1087527025315327e-07,8.430524647757988e-09,1.9186250147530872e-10,1.3697529324117937e-06,1.899272764870412e-06,3.4962549999530905e-07,9.008014115881045e-09
2.9563169694671223e-07,1.0509724697642077e-07,7.1450385421731305e-09,1.6360434295095767e-10,1.0292520658793016e-06,1.555681671273845e-06,3.0045015078648786e-07,7.005471899540863e-09
2.3052484681972297e-07,8.43079945424936e-08,6.554686860843158e-09,1.2247554367514972e-10,5.43631659583392e-07,1.336748183077179e-06,2.751956691431971e-07,6.103474001333256e-09
2.196878453459738e-07,8.105413614634034e-08,5.584752843317835e-09,1.1000241637999419e-10,5.269994002221136e-07,1.2705982953086563e-06,2.2229147577080535e-07,5.374706555290596e-09
1.5397879844391235e-07,7.833500479016556e-08,5.23780101922077e-09,0.0,3.9585581961052645e-07,8.349520320944528e-07,1.8064621360770362e-07,5.248535067902189e-09
1.3902083477433922e-07,7.616691736224444e-08,3.4844573303491737e-09,0.0,3.2374490465829994e-07,8.282517422122031e-07,1.5228418596769454e-07,3.70191764117533e-09
1.2823474960809872e-07,6.292576001387728e-08,3.2876517516259207e-09,0.0,1.9910906277878853e-07,7.141324138089976e-07,1.3600661480519999e-07,3.227874830073187e-09
1.1219615986370678e-07,4.1794556739738704e-08,2.872711758924856e-09,0.0,1.680626665036938e-07,6.255182505099445e-07,1.3099137658470658e-07,3.0820602524649553e-09
9.071869465119131e-08,3.959275161322039e-08,2.2948209349586437e-09,0.0,1.59430348345964e-07,6.030981121875566e-07,1.0403146014407954e-07,2.4023650670401513e-09
8.27242745225741e-08,2.9671302326957396e-08,2.0455548240745674e-09,0.0,1.3610082562329016e-07,4.814800226913017e-07,8.489941169282986e-08,2.0157663392275504e-09
6.069054933926396e-08,2.3908382477895636e-08,1.9439509188242914e-09,0.0,1.2659425674588253e-07,3.115726644576882e-07,7.478073932812375e-08,1.7428301859191707e-09
4.401778275238591e-08,1.9331188542090912e-08,1.7066274120485e-09,0.0,9.727734122442024e-08,2.2146753461618413e-07,6.146185071268252e-08,1.6247977620993467e-09
3.2055034792735974e-08,1.69558091533716e-08,1.4390123108033701e-09,0.0,8.341661194422291e-08,1.7853382947685408e-07,5.7356358002106e-08,1.328148570645283e-09
2.9337126360588074e-08,1.254061112795369e-08,1.2850752945450466e-09,0.0,8.306196945694117e-08,1.3011669770804777e-07,4.7081261274470614e-08,1.1935604361549047e-09
2.5157814565475486e-08,1.1170779559222984e-08,1.0372768264539926e-09,0.0,5.1300326180946706e-08,9.42190613613937e-08,4.3792551459511754e-08,1.1070823807944012e-09
1.990171746299514e-08,1.0083622091306684e-08,8.334011329413694e-10,0.0,3.621039622145615e-08,8.434396857275283e-08,4.2127615773458214e-08,9.527891977646984e-10
1.4421532988106208e-08,6.733561404790069e-09,7.514793450777332e-10,0.0,2.8017445099690876e-08,7.938084633844737e-08,2.73737281342922e-08,8.470263867495117e-10
9.541093701502101e-09,5.127675934899293e-09,6.047335384895096e-10,0.0,1.7770075639817802e-08,5.74163492109602e-08,2.0187910195006125e-08,6.689721401517155e-10
7.473338919398248e-09,4.022352266525147e-09,4.76984710638435e-10,0.0,1.6124934004287035e-08,4.868692567975191e-08,1.7736183895960157e-08,5.89570434752594e-10
7.1114164685122305e-09,3.574418590226103e-09,3.704740081658036e-10,0.0,9.580209767804626e-09,3.624678952350652e-08,1.6163180626500563e-08,4.803676426448008e-10
4.823787659269841e-09,3.2231869391669703e-09,2.975108400122763e-10,0.0,8.374928303501056e-09,2.703031569476639e-08,9.668895541219244e-09,4.549395277997915e-10
4.057299563707862e-09,2.176795141541881e-09,2.3159980303423577e-10,0.0,6.762887579674583e-09,2.3942452449011975e-08,8.41521744296397e-09,3.4818073899393607e-10
3.6832487242540213e-09,1.939786093493634e-09,1.6845181191628618e-10,0.0,6.2966561003597024e-09,1.2943015038943005e-08,7.610525596714345e-09,2.754237759171475e-10
2.094897138110402e-09,1.4964555904225582e-09,1.511875770404739e-10,0.0,4.936434802315169e-09,8.847305866903119e-09,5.3488754177617445e-09,2.0386638069987474e-10
2.060929484890506e-09,1.1724366754942103e-09,1.326359665968667e-10,0.0,4.573347768469277e-09,7.342675616120888e-09,4.022754904137385e-09,1.7004881414055202e-10
1.4327509002476049e-09,6.686554598488979e-10,0.0,0.0,3.763279371912153e-09,6.225093380794605e-09,3.940661931279136e-09,1.489138503378763e-10
7.582647474303538e-10,5.91694346932365e-10,0.0,0.0,2.0084271223443257e-09,4.566154213064507e-09,2.5076692487986426e-09,1.1174653901184272e-10
6.665925189805456e-10,5.488567661964592e-10,0.0,0.0,1.5877161708886913e-09,3.352634113553181e-09,2.2775506587707826e-09,1.0322699063896435e-10
6.148354802518291e-10,4.900028347678945e-10,0.0,0.0,1.3943539924359194e-09,2.766276942327877e-09,1.6616126960933464e-09,0.0
3.647116837179066e-10,3.799911750672091e-10,0.0,0.0,1.1851347836210987e-09,2.4207666081725857e-09,1.2658794995678447e-09,0.0
2.741097431335615e-10,2.9033353555924704e-10,0.0,0.0,1.0712298033223736e-09,2.134891886960479e-09,1.0715589184535705e-09,0.0
1.9720252776457968e-10,1.6753265077500695e-10,0.0,0.0,9.732017863154067e-10,1.5127588506196514e-09,5.393819679338708e-10,0.0
1.4052106784419158e-10,1.4416533982945617e-10,0.0,0.0,7.860092740910472e-10,1.3776538242105422e-09,4.2856136848968796e-10,0.0
1.2586033615517467e-10,0.0,0.0,0.0,7.6697293313494e-10,7.568108230753718e-10,3.9130479940828986e-10,0.0
0.0,0.0,0.0,0.0,6.567313806691004e-10,5.909656789865654e-10,2.74650497167002e-10,0.0
0.0,0.0,0.0,0.0,6.294166281358295e-10,4.010578001890464e-10,2.0449407113819695e-10,0.0
0.0,0.0,0.0,0.0,5.460000463358728e-10,3.0385839964168943e-10,1.6739430188956688e-10,0.0
0.0,0.0,0.0,0.0,5.006272936499899e-10,2.2580574049785464e-10,1.232660494109469e-10,0.0
0.0,0.0,0.0,0.0,4.222268036370081e-10,1.9180514005205072e-10,1.0490775485810981e-10,0.0
0.0,0.0,0.0,0.0,3.397050351228328e-10,1.341683511523376e-10,0.0,0.0
0.0,0.0,0.0,0.0,3.1309735016040885e-10,1.0183138496286288e-10,0.0,0.0
0.0,0.0,0.0,0.0,2.674677190599921e-10,0.0,0.0,0.0
0.0,0.0,0.0,0.0,2.590125144847702e-10,0.0,0.0,0.0
0.0,0.0,0.0,0.0,2.5433744045567136e-10,0.0,0.0,0.0
0.0,0.0,0.0,0.0,2.292266565999595e-10,0.0,0.0,0.0
0.0,0.0,0.0,0.0,2.027466229684611e-10,0.0,0.0,0.0
0.0,0.0,0.0,0.0,1.7299661780218844e-10,0.0,0.0,0.0
0.0,0.0,0.0,0.0,1.5214489023831313e-10,0.0,0.0,0.0
0.0,0.0,0.0,0.0,1.4834601490138783e-10,0.0,0.0,0.0
0.0,0.0,0.0,0.0,1.245536686689351e-10,0.0,0.0,0.0
0.0,0.0,0.0,0.0,1.2010806271455286e-10,0.0,0.0,0.0
0.0,0.0,0.0,0.0,1.061098102246745e-10,0.0,0.0,0.0


==> fig/no_flow/stabilization_motivated/pod_grad_p.csv <==
gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4
5.460707098347314,5.5344943622790606,5.560805749588284,5.5767971120432245,5.45073494495482,5.534293269311547,5.5607918132601,5.576795000263112
5.227897113106891,5.272598267503698,5.295434987634768,5.309101421555739,5.218204513790767,5.2723445921796825,5.295426170829114,5.309100474448588
11.4747934825816,11.423793579726238,11.437364427323258,11.453081261389478,11.39663618680715,11.421655256847055,11.43734473448267,11.453080299252646
12.127046662092111,12.492257995212187,12.550784556634477,12.591096817352685,12.058130452294995,12.485528299370166,12.550726375583075,12.591095377905548
17.831089284844502,17.558520027537355,17.515799726697104,17.525793347097334,17.50487109009833,17.531277252537016,17.515515512170023,17.525790603349005
20.30438461725183,19.808311593697997,19.77865027006752,19.792502884657516,20.15600067899667,19.804725660878358,19.778621022428247,19.7925034253983
25.09440913174939,24.517063443752907,24.36021496240233,24.366012878711892,24.804757562894892,24.469855946187813,24.359612987275177,24.36601024000132
26.940117957746605,26.08576082491232,25.888064749560773,25.877216900814165,26.786002716108577,25.990368163143494,25.885974629906478,25.87719551696684
34.76595784750542,32.99027955745465,32.37360750089723,32.33464018060482,33.60589643730752,32.871569414839485,32.371960058327,32.334620578423575
34.65751077702298,32.39977740909311,31.815045403282497,31.769984668105213,35.09308472848407,32.284625020814886,31.814214792005888,31.769984760826535
38.703656980310136,37.04002520868248,36.27084996956719,36.19888110505748,38.992727173802955,36.70912606753776,36.260122358543896,36.1987169776837
45.484406835638495,42.49501862787643,41.27538162569657,41.167213368000255,45.23972630329704,42.37151492683082,41.27031116040987,41.167145151411766
46.16535798920549,46.77694905230803,44.894130785138294,44.666948648710814,46.37925059118105,46.06522510552035,44.87778476073527,44.6667531831437
48.84079283225706,47.05944973427028,44.86633536849255,44.563953671629,46.98248684233817,46.90980067298572,44.85561749238182,44.56388295959856
50.78602351210581,50.430174462788706,48.15924070860379,47.847167908380364,50.11746802986926,50.07465339803353,48.12364312791451,47.84649095070902
50.85534653599276,59.3982958615815,55.89323425177771,55.43816090265213,49.31356504056615,59.032856886914544,55.879282593579646,55.43796272092879
53.54667777539444,58.50705302053066,56.08816399447261,55.49287250097107,52.196270404517946,57.2591146375454,55.97095736299987,55.49105226469294
47.36099066059861,64.61589159249434,59.53049529678917,58.739013999441404,41.395267906616866,64.53267915839153,59.53836901155565,58.73892016381714
41.26399911089299,67.97974938117068,63.11371377458838,61.96693999008101,46.10459745132398,67.37928858880436,63.0230074672424,61.965616269926024
50.770692580528234,74.82225757640886,69.50785497757849,68.26070024157752,48.801777186690636,73.93507055110894,69.41836042489386,68.25911284743243
45.928903663699785,71.57234407074998,67.44523185040369,66.25973863195902,48.1481908493691,71.4595037339006,67.22805933085507,66.2541208838042
35.280405632935704,86.51480920846355,79.34547218648544,77.34554578659557,42.159770310392304,85.43223168764128,79.3327236031124,77.34536382258614
40.91551088117559,79.73048857617263,80.4508651496341,78.28054124363193,52.75615951544801,78.84778687868348,79.8997166669671,78.26814269727596
40.534400923375,89.42984640892284,80.59515775041555,77.67824278858801,32.995675761584025,87.47439372372936,80.57659802787707,77.67773801624844
57.3686226813538,89.45859328474442,90.27105546725478,87.18688660165442,32.78824660978778,88.46461946862564,89.63961106315878,87.16824959278497
34.77464586851249,95.71178222822313,89.03182804848801,85.63112798516312,38.40764921916781,91.61477178242791,89.15629230703618,85.63620037573236
29.060312391455838,97.69812157479635,101.31545736944251,95.80273116163744,32.804954330261836,58.008121978159984,100.91676503716633,95.79653525679173
40.728512560928486,96.27571916323858,85.27620050881312,82.33231778821794,33.03077030095896,56.87846127318848,85.4291577330614,82.33307136881591
39.209061418446645,61.165446114018366,105.87477353035995,99.6771348948316,43.38909086691404,82.56938690622418,104.61796158381142,99.6378477133209
38.417019449109326,89.10870056620203,96.52865636870683,91.52124156663287,37.37438030483998,84.47237241578121,96.47072088103711,91.5190214421023
38.746280014912266,66.9013761802623,108.41908472807884,101.48453704946867,44.25696828012595,81.10449596645653,107.7957876114173,101.45798409875881
44.63117493050178,68.46850859862435,97.20991592422484,92.42671362128853,38.781928066862285,62.65705309946842,96.84111735375429,92.41476052701422
40.801012609407806,96.26810304149438,103.03332647971206,106.59201602097491,44.57626043072625,69.62642812356943,100.78348704204694,106.56018671353074
41.41800516037869,70.32400722929114,72.66869841790759,113.7949924257976,41.98255579714026,69.60236354299286,73.91846951114185,113.71602961912218
39.42770475483303,60.487348505743476,121.32052245534483,110.65175283655105,40.140675336841596,67.0207428597384,85.42038993367656,110.63645578757576
40.91974910705954,76.7862132465701,119.27827227874414,95.64303108468299,44.01834785592722,75.12491349796231,83.67030441244827,95.67157007769835
40.50459623368095,93.86396520905257,125.75693558165403,95.46583575021735,40.512726696089985,61.719107771238825,118.82272437528094,94.99992862808196
51.06135891407029,72.76494271019259,0.0,116.44301781348472,38.79840848285927,62.671994321248135,98.57071613129135,116.45059452257031
33.79485968639436,69.97605568567676,0.0,0.0,40.88619415287031,95.28074094021716,101.05575290779713,0.0
37.30991699378361,95.01476938591297,0.0,0.0,41.49453017161393,64.08290167065141,117.91975428842426,0.0
44.56904109278735,70.70214047451863,0.0,0.0,41.189015294159574,63.5092716996978,109.8314389387866,0.0
39.878639364656294,55.45182240605781,0.0,0.0,43.756478602272345,64.22132282480467,107.83288569949362,0.0
40.738003357154206,77.97121759192255,0.0,0.0,42.00927513008606,64.38349159518177,103.96097765758525,0.0
48.598271822617384,79.57555551424717,0.0,0.0,43.70542124831071,102.3438028523355,94.2045307333824,0.0
41.43777964525688,77.03252930430064,0.0,0.0,41.1164189644748,86.64638134239796,112.9209517756839,0.0
43.37713915975558,80.90347995728723,0.0,0.0,40.16310484226497,76.8508671898986,119.0786376823605,0.0
44.812838210343195,59.87603232042483,0.0,0.0,45.89121139117478,70.81829956705063,108.47554973279698,0.0
43.87308966838189,61.4921693534263,0.0,0.0,44.38512621532537,72.01891379028356,105.01000847038178,0.0
46.36697017390472,73.73201268283789,0.0,0.0,41.111263094621535,73.60868020278862,0.0,0.0
41.4033386980268,68.23289262366357,0.0,0.0,42.66011307996414,87.17710699454231,0.0,0.0
42.31073999621567,59.09606293593558,0.0,0.0,37.52311957999691,83.87520231226085,0.0,0.0
40.91892391038754,108.71981359733083,0.0,0.0,34.67127299848142,77.07844065344716,0.0,0.0
39.425948700140275,68.61819985244676,0.0,0.0,40.06293142706964,67.13258074458265,0.0,0.0
42.36215804076621,67.05688825062718,0.0,0.0,39.432249453846524,70.29987956174219,0.0,0.0
42.410693780957665,68.72486296533208,0.0,0.0,39.880821189762685,91.89244735406704,0.0,0.0
44.5690746161546,92.34213797832282,0.0,0.0,37.150679060836296,92.45920494905755,0.0,0.0
43.84114088912316,92.1804053084305,0.0,0.0,0.0,82.88563516422172,0.0,0.0
0.0,61.1761374524577,0.0,0.0,0.0,83.54802161376361,0.0,0.0
0.0,0.0,0.0,0.0,0.0,100.5979169058385,0.0,0.0


==> fig/no_flow/stabilization_motivated/rank_p_L2_H1.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4
2,7.396830228761201,7.34407402404666,7.328355590727538,7.324219665065852,7.39716675084639,7.344078511994175,7.328355314953135,7.3242195773136265
3,6.472564590238582,6.334846152046902,6.2959650732699135,6.285999684440183,6.471127037121182,6.334855836444635,6.295965817656895,6.285999614542283
4,5.817822262797421,5.551071235643584,5.476042539968351,5.456339609450086,5.814407666121509,5.550949629892813,5.476042660254729,5.456339620982941
6,4.770100470854735,4.201399579091298,4.033887996536819,3.9898019497762767,4.763923295829085,4.201603553644873,4.0338985301764705,3.989802230873943
8,4.316818436144693,3.4755140078604714,3.203141493398137,3.1290796661175135,4.307629283135614,3.476595511927706,3.2031967423989216,3.129081086471474
12,3.858618224000298,2.438078976198164,1.8080291371391892,1.6044924891132857,3.842690171234589,2.4348459781299105,1.8080719754750327,1.6044951751766574
16,3.7861545999867285,2.1462428801096953,1.259744972858557,0.8876849541211483,3.7711284360987083,2.1398148000053947,1.2595810532962168,0.8876866007980151
24,3.7686512077156338,2.07451568674298,1.0741038367703684,0.5562194547971413,3.757590327613178,2.0680073380843718,1.0737194255909532,0.556215764564264
32,3.760038267091161,2.0689811680784844,1.0650125743333168,0.5353597206019902,3.754477717038779,2.060793216739756,1.0646008327516139,0.5353520993692354
64,3.7551578675883532,2.0600794205011637,1.0647908590082842,0.5352090347754357,3.7522757609586908,2.0568962592030013,1.0620135923492107,0.5352013566995222
128,4.112572027815754,2.2217851986056005,1.1020670432614568,0.5594439200274057,3.930806714988065,2.1760260817957766,1.1002570505368787,0.5594219388993152


==> fig/no_flow/stabilization_motivated/rank_p_L2_H1_ratio.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4,rem_gd_1,rem_gd_2,rem_gd_3,rem_gd_4,rem_ngd_1,rem_ngd_2,rem_ngd_3,rem_ngd_4,ratio_gd_1,ratio_gd_2,ratio_gd_3,ratio_gd_4,ratio_ngd_1,ratio_ngd_2,ratio_ngd_3,ratio_ngd_4
2,1.9697787655227426,3.5649470360031255,6.88243661065325,13.684783307402437,1.971381428788284,3.57046617160937,6.900434578000608,13.684979467317866,0.11200229153692684,0.11402680036971236,0.11415295299093504,0.11416643934005352,0.11200229153692684,0.11402680036971236,0.11415295299093504,0.11416643934005352,362.5987135202064,435.7878664558536,460.5313722799152,467.36804002708664,362.8363491130074,435.90337366349326,460.58308063254873,467.3681007564843
3,1.7236464666651707,3.0750494806194406,5.912865442077326,11.744943145583628,1.7245872769936919,3.079812998881743,5.928328849096933,11.74511150963212,0.057121529513671734,0.05893544389220535,0.05903834436052161,0.05904705913118383,0.057121529513671734,0.05893544389220535,0.05903834436052161,0.05904705913118383,486.55703026382645,608.9094470378166,652.2099670558381,664.3403397064385,486.6100747114945,609.1338908564891,652.3101744113565,664.3404640129833
4,1.5492883303289076,2.6945908882935945,5.14283391300765,10.194782327879555,1.5495683250731958,2.6987017964842206,5.156283026605652,10.194928605246961,0.02790850714795106,0.029586542200779258,0.029684469043216862,0.029692992991266685,0.02790850714795106,0.029586542200779258,0.029684469043216862,0.029692992991266685,707.5206554873092,898.0591400003938,971.9985991364274,993.001723720504,706.8727473308365,898.4564465861687,972.1976264618336,993.0020047479705
6,1.2702796098205589,2.039435731108467,3.788432218786953,7.454661058646605,1.2696090584269644,2.0426910374531455,3.7983492482929035,7.454768529508672,0.008037179843840251,0.009338144270767639,0.009413253163900924,0.009418317282679965,0.008037179843840251,0.009338144270767639,0.009413253163900924,0.009418317282679965,1076.5776130005731,1435.8132425077579,1608.208398477061,1659.7519937324992,1071.9421425996609,1437.400174132726,1608.844914476881,1659.7531045190701
8,1.1495704277586207,1.6870776792746025,3.0082353415218566,5.846462714199921,1.1480044531788445,1.6902143199360014,3.0161541862315904,5.846549242266276,0.0029324366104294423,0.003896634313799032,0.003957209401419036,0.003960797992857662,0.0029324366104294423,0.003896634313799032,0.003957209401419036,0.003960797992857662,1546.0558581227315,2010.7789874752023,2306.2554764043034,2399.6908863174144,1526.4086659980062,2016.0716915653927,2307.8375627293526,2399.695205521697
12,1.0275515331339158,1.1834878558250161,1.6980133909330664,2.9978800522052147,1.024095886346263,1.1837475843693526,1.70249419451922,2.997928079015443,0.00024280809889112766,0.0004868878487925682,0.000515532318283991,0.0005167085061220072,0.00024280809889112766,0.0004868878487925682,0.000515532318283991,0.0005167085061220072,3244.2245199972253,3492.1838358128093,4141.718591811872,4427.926789684888,2828.136165806799,3486.742830617162,4153.476556602921,4427.959377181069
16,1.008254441888027,1.0418253096220778,1.183091460826258,1.658576175743381,1.0050243309236955,1.0403124564165052,1.1860310097444047,1.658603046659294,2.637564393474408e-05,5.927290543892091e-05,6.95178582654709e-05,6.995289276706798e-05,2.637564393474408e-05,5.927290543892091e-05,6.95178582654709e-05,6.995289276706798e-05,8862.572040640658,6114.6198075717,6518.869172928729,7169.622970959133,5377.548151054976,5870.897581651635,6597.89543194473,7169.782251799041
24,1.0035932817215873,1.0070076260643896,1.0087462976257686,1.039256474865977,1.0014163582297932,1.0054018664439963,1.011022300774747,1.0392644891528926,3.4107474681914964e-06,1.0212413936807417e-06,1.5879467843390912e-06,1.6312891819331976e-06,3.4107474681914964e-06,1.0212413936807417e-06,1.5879467843390912e-06,1.6312891819331976e-06,29765.122118415282,58446.62793696703,12544.172722713047,14057.207786053135,11701.741118684886,44878.84013623963,15743.937267580674,14059.729440257413
32,1.0012996522849096,1.0043210700950331,1.0002082242941484,1.000281545745239,1.0005868321574334,1.0018945814692009,1.0024361650557412,1.0002816559932561,5.62343111372034e-07,8.043876316566412e-08,9.353596825930689e-09,6.768875956505447e-09,5.62343111372034e-07,8.043876316566412e-08,9.353596825930689e-09,6.768875956505447e-09,65222.03035386146,456942.0717633401,50484.329105325945,23832.54455009372,29394.049875119486,199486.6704283068,588229.6258163629,23841.194176931673


==> fig/no_flow/stabilization_motivated/rank_p_L2_L2.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4
2,0.5099867483872399,0.5110839411391989,0.5121430284313868,0.5124869283957415,0.5097111067336008,0.5110827490640205,0.512143471641859,0.5124869979467994
3,0.3721159171088441,0.3707760272801644,0.3715934002748228,0.37191566048611596,0.37168801085455005,0.37077797038150895,0.3715938070407397,0.37191572874474615
4,0.29115748599461716,0.28383388724707237,0.2846689178786872,0.28518581884753186,0.28997339953790385,0.28385455640770874,0.2846698218413134,0.285185898764505
6,0.2035496585742593,0.19258406889257446,0.19338454331060095,0.19404115157151602,0.20173567190747482,0.19252697496603247,0.1933841125205301,0.19404122792234854
8,0.15316376139675975,0.12899997773953045,0.1268106452849329,0.1271008087393406,0.15054144804103908,0.128592028375939,0.12680134520163094,0.12710066780094262
12,0.10105718704071093,0.05612204613834793,0.04901982890077661,0.04860254303796846,0.09778263937690988,0.05551641903397134,0.0490090913619287,0.048602379135440014
16,0.09186098992136342,0.035248115680553756,0.02016883074236279,0.018433004063281758,0.0887558545502607,0.034455434891910164,0.02015306561028523,0.018432833691747252
24,0.0869757042593287,0.028940059256853008,0.009170121860219514,0.004027314312857482,0.08441276614710687,0.02845416551993092,0.009122597830038902,0.004026361039703317
32,0.084891602834388,0.028093332139951376,0.008148019000645003,0.002178631068404046,0.08349526220837872,0.026987501773780054,0.008115988645520331,0.0021782462859673895
64,0.08387384251273129,0.02626321284020005,0.0077587083214076475,0.0020377268995376272,0.08377073899513159,0.025797611483872572,0.007406585923238522,0.002036112820503276
128,0.05419280079837903,0.012607439082096775,0.004739961311960497,0.004007129682553958,0.05829723024271912,0.013184378622428631,0.004743404664699848,0.004007035480513363


==> fig/no_flow/stabilization_motivated/rank_p_L2_L2_ratio.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4,rem_gd_1,rem_gd_2,rem_gd_3,rem_gd_4,rem_ngd_1,rem_ngd_2,rem_ngd_3,rem_ngd_4,ratio_gd_1,ratio_gd_2,ratio_gd_3,ratio_gd_4,ratio_ngd_1,ratio_ngd_2,ratio_ngd_3,ratio_ngd_4
2,6.080402818194821,19.460069270615023,66.00880033320671,251.49931941911743,6.084596039712902,19.811242966563974,69.14703710315221,251.69872356096923,0.11200229153692684,0.11402680036971236,0.11415295299093504,0.11416643934005352,0.11200229153692684,0.11402680036971236,0.11415295299093504,0.11416643934005352,2.259343613423383,2.28470006785251,2.2971835344187674,2.3004895393408495,2.256988425388227,2.2849019597832028,2.297234291005697,2.300490221358443
3,4.436614634084044,14.117694949820928,47.89371953183637,182.51496830635446,4.4369670760114825,14.372569747912575,50.17072790242615,182.6596861429407,0.057121529513671734,0.05893544389220535,0.05903834436052161,0.05904705913118383,0.057121529513671734,0.05893544389220535,0.05903834436052161,0.05904705913118383,2.3009789028223993,2.3209311243528683,2.3378273741917748,2.342489333407953,2.295709548005631,2.3213668639229934,2.33792294501215,2.342490304640252
4,3.47137411703085,10.807279709991125,36.69024611909116,139.95291464829867,3.461511776263021,11.00313323910475,38.43468836946157,140.06389817535464,0.02790850714795106,0.029586542200779258,0.029684469043216862,0.029692992991266685,0.02790850714795106,0.029586542200779258,0.029684469043216862,0.029692992991266685,2.7854539040997204,2.699603037728094,2.7278977142395537,2.738922242184883,2.761417345586553,2.7008189024887006,2.728094945347585,2.7389239987568974
6,2.426855053688071,7.332844997463285,24.92483739555189,95.22431667145639,2.408187803132534,7.462976759937295,26.109750771104682,95.29984093631236,0.008037179843840251,0.009338144270767639,0.009413253163900924,0.009418317282679965,0.008037179843840251,0.009338144270767639,0.009413253163900924,0.009418317282679965,4.279814899776029,3.8978694467672925,3.9664697619967244,3.9972975046738224,4.190492842334771,3.8981106176790865,3.967019351346085,3.9973013488755997
8,1.8261207166407198,4.911812523640495,16.344298565141305,62.373818968665795,1.7970648205668562,4.984648615873937,17.120080225328323,62.42319508087303,0.0029324366104294423,0.003896634313799032,0.003957209401419036,0.003960797992857662,0.0029324366104294423,0.003896634313799032,0.003957209401419036,0.003960797992857662,5.600910958804266,4.093593759009428,4.04849493105405,4.077578124509451,5.335218777060364,4.07284639140094,4.049248347625685,4.077570739318476
12,1.204871316410374,2.1369071057614155,6.31803991980498,23.851352724939087,1.1672648534542904,2.1519984153834373,6.6169611572533436,23.870179808320604,0.00024280809889112766,0.0004868878487925682,0.000515532318283991,0.0005167085061220072,0.00024280809889112766,0.0004868878487925682,0.000515532318283991,0.0005167085061220072,13.087428340500455,5.052349776577035,4.544324356701505,4.563607587067057,10.477030475268478,4.963270350811735,4.552640906967641,4.563589478920725
16,1.095228108899622,1.3421098132594378,2.5995088237449813,9.045865796571817,1.05950903161328,1.3356056204447473,2.720965613462204,9.052953012294829,2.637564393474408e-05,5.927290543892091e-05,6.95178582654709e-05,6.995289276706798e-05,2.637564393474408e-05,5.927290543892091e-05,6.95178582654709e-05,6.995289276706798e-05,53.21652108115633,9.324214938469066,4.985541662890157,4.797847445672259,32.60830360329614,8.800989785381498,5.053212904124075,4.797851657219782
24,1.0369824685941458,1.101923798620541,1.181913468111377,1.976375889120031,1.0076640979854863,1.1029767440958285,1.2316873016238574,1.9774744302764624,3.4107474681914964e-06,1.0212413936807417e-06,1.5879467843390912e-06,1.6312891819331976e-06,3.4107474681914964e-06,1.0212413936807417e-06,1.5879467843390912e-06,1.6312891819331976e-06,155.37698950100133,144.6971127638315,15.046839321218252,7.397173837165585,31.658273684198132,141.12508370165727,17.86223342624215,7.396498387811336
32,1.0121344186836583,1.0696837554067276,1.050177254139478,1.0691477198923913,0.9967115392551464,1.0461240487574341,1.0957799895436335,1.0698062818684977,5.62343111372034e-07,8.043876316566412e-08,9.353596825930689e-09,6.768875956505447e-09,5.62343111372034e-07,8.043876316566412e-08,9.353596825930689e-09,6.768875956505447e-09,305.4412341282985,1236.7042719329063,662.0617644138775,87.7697300014995,81.93912153048576,780.8237129105677,1177.275101848772,88.49349114415828


==> fig/no_flow/stabilization_motivated/rank_p_scaled_L2_H1.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4
2,0.6729490720576314,0.3340996805032073,0.16668738414557477,0.08329529779526604,0.6729839678485418,0.33409982532272925,0.1666873771934299,0.08329529695900212
3,0.5892351853711097,0.28835054763804563,0.1432809525167523,0.07152513924546217,0.5891035894204294,0.28835075195525234,0.14328096957188086,0.07152513873494393
4,0.5309439173722476,0.2533073067522715,0.12494627044715341,0.062247142032371416,0.5306273326075382,0.25330102542358174,0.12494626682277347,0.062247142585810225
6,0.4357871710127035,0.1916896968684854,0.09197729048487702,0.04547706870423947,0.43512604043341097,0.1916997715412271,0.09197754595313969,0.04547707181430513
8,0.39522220102365135,0.1586564746382241,0.07302684378837442,0.035652319125169654,0.3942992623682149,0.15870853099387244,0.07302820850120637,0.035652336014114445
12,0.3550436843402599,0.11190375934787804,0.04135873461169614,0.018307118912263887,0.35359010840926147,0.11175310496977499,0.04135985433923864,0.018307151899045936
16,0.3489748436381744,0.09882766030541303,0.02896106496139781,0.010162586658894766,0.3475958898542177,0.09854478056186196,0.02895728935767061,0.010162609898567687
24,0.3474397981608044,0.09567778488106198,0.024791289638164245,0.006417490301774655,0.3463890147257162,0.0953936289968367,0.02478281399086005,0.006417459077243732
32,0.3465777786683979,0.09544298933246949,0.024587921453432884,0.006182596627312595,0.3460688203924343,0.0950814386576045,0.024578959914600396,0.006182520621268771
64,0.34602834616245687,0.09505029866141124,0.024583149938590357,0.006180934401898448,0.3458248429690244,0.09490784576817592,0.02452286574600739,0.006180858048383354


==> fig/no_flow/stabilization_motivated/rank_p_scaled_L2_H1_ratio.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4,rem_gd_1,rem_gd_2,rem_gd_3,rem_gd_4,rem_ngd_1,rem_ngd_2,rem_ngd_3,rem_ngd_4,ratio_gd_1,ratio_gd_2,ratio_gd_3,ratio_gd_4,ratio_ngd_1,ratio_ngd_2,ratio_ngd_3,ratio_ngd_4
2,1.9447801878684485,3.5149777034719194,6.780554345637812,13.476165961198722,1.9460255141612863,3.5202550707852875,6.797222597059994,13.476332299977118,0.11200229153692684,0.11402680036971236,0.11415295299093504,0.11416643934005352,0.11200229153692684,0.11402680036971236,0.11415295299093504,0.11416643934005352,2.974268049912817,0.8996835560069879,0.2381046837618787,0.06043722414929302,2.975944459642814,0.8999217180488285,0.23813059635335684,0.06043723119648314
3,1.70285235850149,3.0336627206739215,5.828421210246594,11.571897482602877,1.7034738868462251,3.038218280284061,5.842749826056063,11.57204035023128,0.057121529513671734,0.05893544389220535,0.05903834436052161,0.05904705913118383,0.057121529513671734,0.05893544389220535,0.05903834436052161,0.05904705913118383,3.9820797739136005,1.2575026868905816,0.337494221916703,0.08599313274385557,3.981829950807689,1.2579638341301946,0.33754444696771096,0.08599314749203345
4,1.534394286654697,2.664981702525779,5.082598070600144,10.070830393095981,1.5343817640511925,2.6689155503782125,5.095092397311525,10.07095488984598,0.02790850714795106,0.029586542200779258,0.029684469043216862,0.029692992991266685,0.02790850714795106,0.029586542200779258,0.029684469043216862,0.029692992991266685,5.810623484336697,1.8633482751835007,0.5055586211059167,0.12920565947144644,5.803626228984158,1.8641553283921592,0.5056583167008322,0.12920569357936795
6,1.259397317721785,2.0167185118620576,3.7414770163563165,7.357636523414871,1.2582266695987059,2.019851678116026,3.750685050670096,7.357727917113381,0.008037179843840251,0.009338144270767639,0.009413253163900924,0.009418317282679965,0.008037179843840251,0.009338144270767639,0.009413253163900924,0.009418317282679965,8.731276820328048,2.96743976173656,0.8345139100434922,0.21553317508028605,8.677154226200013,2.9707511916950002,0.8348333863261995,0.2155333053306927
8,1.1421671241872724,1.6691843883983066,2.9706056372270537,5.768111551906974,1.1401704371005306,1.6722382613291797,2.977963883079049,5.768185539132316,0.0029324366104294423,0.003896634313799032,0.003957209401419036,0.003960797992857662,0.0029324366104294423,0.003896634313799032,0.003957209401419036,0.003960797992857662,12.435041802562367,4.141347729721361,1.1949301068305294,0.3112715950537173,12.23456499007286,4.152531984994378,1.1957285583123767,0.31127213740066206
12,1.0260537562248453,1.1773109703368982,1.6824017554712,2.9618691482376733,1.0224543308501772,1.177490691789019,1.686583238990839,2.9619110737924643,0.00024280809889112766,0.0004868878487925682,0.000515532318283991,0.0005167085061220072,0.00024280809889112766,0.0004868878487925682,0.000515532318283991,0.0005167085061220072,26.0304391445156,7.163645774307041,2.1457697772656763,0.5746889189338837,22.368046103594658,7.150018819863422,2.151691692692821,0.5746930830868869
16,1.008515191048349,1.0397406604418733,1.1780860074377633,1.644182901500034,1.0051212251554522,1.0383206969270982,1.1808281159955865,1.644206972400181,2.637564393474408e-05,5.927290543892091e-05,6.95178582654709e-05,6.995289276706798e-05,2.637564393474408e-05,5.927290543892091e-05,6.95178582654709e-05,6.995289276706798e-05,77.64076393470039,12.355513204482575,3.3719684214080554,0.9302577055056318,46.56116195810985,11.870087730973014,3.4114063416846347,0.9302779508045819
24,1.0040790068617236,1.0066016228090557,1.0084667628067936,1.0382718670826778,1.0016313800704664,1.0051184728167508,1.0106002392846352,1.0382796412744446,3.4107474681914964e-06,1.0212413936807417e-06,1.5879467843390912e-06,1.6312891819331976e-06,3.4107474681914964e-06,1.0212413936807417e-06,1.5879467843390912e-06,1.6312891819331976e-06,286.97433838876674,117.18996592172125,6.471741447187103,1.8269180754746654,114.49909784998948,90.52244200273452,8.071381884626978,1.8272510029768319
32,1.0015878251363923,1.0041313986025135,1.0001940969670058,1.0002689278523385,1.0007054942071694,1.001829067850224,1.0022874230595231,1.0002689873917834,5.62343111372034e-07,8.043876316566412e-08,9.353596825930689e-09,6.768875956505447e-09,5.62343111372034e-07,8.043876316566412e-08,9.353596825930689e-09,6.768875956505447e-09,676.7048641663926,929.9613041084312,25.083451995660255,3.0360986990178205,300.1840510657471,410.011138237119,294.4670524171907,3.0366959418952546


==> fig/no_flow/stabilization_motivated/rank_p_scaled_L2_L2.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4
2,0.046347622631469,0.023219498923155453,0.011632502673750537,0.005819953717945505,0.046324288803424665,0.023219461341120934,0.01163251230299203,0.005819954466831815
3,0.03385668675841197,0.016863108355198924,0.008448945318886335,0.004227943838404033,0.033817043062134934,0.016863152454453974,0.008448953757999067,0.004227944567645535
4,0.026663307423026403,0.013001454802626718,0.006518674299540585,0.0032649679349610254,0.026554430800403497,0.01300228775450623,0.00651869333863334,0.003264968786691847
6,0.01845527651452323,0.008718938342401545,0.004376751756236039,0.002195689797662004,0.01829037714010866,0.00871621319220246,0.0043767405870691915,0.002195690631950338
8,0.013924199697357692,0.005843091297176372,0.0028720599764469426,0.0014393083449486205,0.013702350702072678,0.005825918063448305,0.0028718634154424176,0.0014393068491023273
12,0.00924822699503349,0.0025448381085286975,0.0011102369328734466,0.0005503896149434602,0.008979269463092002,0.0025186904867611627,0.0011099926622336078,0.0005503877320883354
16,0.00843964701296476,0.0016015925397229534,0.0004557560663006527,0.00020814332312672047,0.008190289305915038,0.0015695976225023728,0.0004554298287756063,0.00020814149627822507
24,0.008045176449724736,0.0013211358615402874,0.00020781883457957165,4.546507768625359e-05,0.007823171620101654,0.0013037250975411862,0.0002068473352306914,4.545488533480555e-05
32,0.007876123423020055,0.0012873777785731937,0.00018503857631693143,2.4685284241500208e-05,0.007750600214524289,0.0012472309293420282,0.00018441986986170012,2.4681815165043556e-05
64,0.0077855484434708275,0.0012172275272086968,0.00017652742235968783,2.313173353445383e-05,0.007776218650768075,0.0011986598507227368,0.00017011623156780635,2.3115127738347133e-05


==> fig/no_flow/stabilization_motivated/rank_p_scaled_L2_L2_ratio.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4,rem_gd_1,rem_gd_2,rem_gd_3,rem_gd_4,rem_ngd_1,rem_ngd_2,rem_ngd_3,rem_ngd_4,ratio_gd_1,ratio_gd_2,ratio_gd_3,ratio_gd_4,ratio_ngd_1,ratio_ngd_2,ratio_ngd_3,ratio_ngd_4
2,5.953032463671506,19.075726110468096,65.89629258874263,251.60041331432888,5.957174159300306,19.371184683561953,68.37979066304115,251.78119423397033,0.11200229153692684,0.11402680036971236,0.11415295299093504,0.11416643934005352,0.11200229153692684,0.11402680036971236,0.11415295299093504,0.11416643934005352,0.01863789865705728,0.004715237870800031,0.0011851113175732862,0.00029668373996532415,0.018619888289972786,0.004715615958622477,0.0011851327486706478,0.0002966838230452021
3,4.348657901782771,13.853702761610073,47.861942388027266,182.77678290330783,4.348777288919821,14.068338440038906,49.66577075057892,182.90812040945517,0.057121529513671734,0.05893544389220535,0.05903834436052161,0.05904705913118383,0.057121529513671734,0.05893544389220535,0.05903834436052161,0.05904705913118383,0.019006152022448042,0.004799875284957318,0.0012085961393998674,0.0003027242048395637,0.018961726588614815,0.004800661649073316,0.0012086361981430958,0.00030272432227726177
4,3.424717939477594,10.68120340035457,36.927261568790705,141.14670351437263,3.414825636079646,10.8473540234675,38.31905561601313,141.248139471684,0.02790850714795106,0.029586542200779258,0.029684469043216862,0.029692992991266685,0.02790850714795106,0.029586542200779258,0.029684469043216862,0.029692992991266685,0.02330175507853804,0.00566325672647673,0.0014304433955287094,0.00035898976375882765,0.02309934441176994,0.0056655049541015,0.0014305266248514324,0.00035898997693081477
6,2.3704529807402746,7.162948707211302,24.79360825491509,94.92110889102229,2.3520914163469513,7.271631887016975,25.72794228236048,94.98933584986293,0.008037179843840251,0.009338144270767639,0.009413253163900924,0.009418317282679965,0.008037179843840251,0.009338144270767639,0.009413253163900924,0.009418317282679965,0.034835909125072284,0.007982125870441045,0.0020316880542650606,0.0005118237648805386,0.034100060562027114,0.00798184144654068,0.002031913760442155,0.0005118242354150596
8,1.7884674147824364,4.800327930946109,16.26976669151666,62.22224299812316,1.7620840304843106,4.860359725851787,16.881771886051485,62.26687844404905,0.0029324366104294423,0.003896634313799032,0.003957209401419036,0.003960797992857662,0.0029324366104294423,0.003896634313799032,0.003957209401419036,0.003960797992857662,0.04544636094512148,0.00838161100683365,0.002076606452647332,0.0005228929721932566,0.04340582770155705,0.00834169522379128,0.002076882750194262,0.0005228920789389364
12,1.1878709717347278,2.090683994277085,6.289317081916348,23.793703750031355,1.1547089744197327,2.101255402224833,6.524907423611589,23.81071557633068,0.00024280809889112766,0.0004868878487925682,0.000515532318283991,0.0005167085061220072,0.00024280809889112766,0.0004868878487925682,0.000515532318283991,0.0005167085061220072,0.10261164310341525,0.010258128556732955,0.0023305311299793865,0.0005852306427289567,0.0830190742331941,0.010078329830032573,0.0023337900172280663,0.0005852281178269962
16,1.0840144498802107,1.3157708841794507,2.581786218868679,8.998172264810979,1.0532483297786468,1.3094604124397573,2.6771685722069223,9.004557475705665,2.637564393474408e-05,5.927290543892091e-05,6.95178582654709e-05,6.995289276706798e-05,2.637564393474408e-05,5.927290543892091e-05,6.95178582654709e-05,6.995289276706798e-05,0.4023741435117659,0.018279107499093197,0.0025396590966695744,0.0006116768610042264,0.2506578579233886,0.017324125605561704,0.0025673517733269245,0.0006116769678854802
24,1.0333474267277394,1.0853647588547966,1.1772609139226269,1.9654851037660062,1.0060380207196131,1.0876522616112485,1.215917689478352,1.9664561601966661,3.4107474681914964e-06,1.0212413936807417e-06,1.5879467843390912e-06,1.6312891819331976e-06,3.4107474681914964e-06,1.0212413936807417e-06,1.5879467843390912e-06,1.6312891819331976e-06,1.2050436392330757,0.25827107409206135,0.007573765871544189,0.000939132196593476,0.21474404066597114,0.2574451974342057,0.008719617046215681,0.0009390348979234177
32,1.0116337314200627,1.0576311739559185,1.048214344510744,1.0671610151799658,0.9967055406497275,1.0405211525104519,1.0840815609543555,1.0677775803115008,5.62343111372034e-07,8.043876316566412e-08,9.353596825930689e-09,6.768875956505447e-09,5.62343111372034e-07,8.043876316566412e-08,9.353596825930689e-09,6.768875956505447e-09,2.522580218957543,2.1842540195154383,0.3290011252045865,0.010974667323204158,0.70734896742811,1.476894331754672,0.5421610799939857,0.011062821945983565


==> fig/no_flow/stabilization_motivated/rank_u_L2_H1.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4
2,0.25923521689404394,0.0602125383903534,0.010666695293373206,0.0016398193597773139,0.9759323484390859,0.2884612407971852,0.05031299180559849,0.00730250159156668
3,0.2855349019315532,0.06799421922308231,0.012160603234985851,0.0018840370684749944,1.070882773206632,0.3224640341159841,0.05697472369264702,0.008350344517374073
4,0.31458758939148757,0.07488558481056228,0.013406732755507928,0.0020848598223183715,1.1328290168981083,0.3487089166476163,0.06273112511982076,0.009226281406416187
6,0.34891477776070673,0.08346305273653051,0.014950074029689935,0.002328032215200899,1.2107400473676344,0.38109607671645995,0.06968490230191463,0.01034600103313614
8,0.3684558153190789,0.0895166453131073,0.016137909303401685,0.0025113420426842196,1.253482198800651,0.40091034348140636,0.07500836975960175,0.011151111031696907
12,0.38456018757143917,0.0957752957482914,0.017414100466011,0.002724815984996416,1.287158541271732,0.4231786670401759,0.08046788438804922,0.012075303890580733
16,0.3877392980231044,0.09828377158300071,0.017978960690096035,0.002827433317701066,1.2967751065664546,0.44017721797241255,0.08294371866832635,0.012538548184799348
24,0.3874654525635729,0.09813900408688966,0.01846272824443627,0.002912764894734131,1.2982553316287953,0.4596576789050118,0.0849813440702055,0.012923824275263087
32,0.3862720819249086,0.09715071905688052,0.018325962065576355,0.002926350983020408,1.2977145492691071,0.46487054295944424,0.08979254879750745,0.012988042379636834
64,0.38348326622761353,0.09608593250887947,0.017992643301249608,0.0029139627307559705,1.28558348810545,0.466413975978755,0.09504750169851185,0.014529542560012767
128,0.35449546932476905,0.08857428675295101,0.01662547066143487,0.0027202818012265497,1.2667940841722978,0.4624307640550893,0.09494674668630591,0.014593066176141988


==> fig/no_flow/stabilization_motivated/rank_u_L2_H1_ratio.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4,rem_gd_1,rem_gd_2,rem_gd_3,rem_gd_4,rem_ngd_1,rem_ngd_2,rem_ngd_3,rem_ngd_4,ratio_gd_1,ratio_gd_2,ratio_gd_3,ratio_gd_4,ratio_ngd_1,ratio_ngd_2,ratio_ngd_3,ratio_ngd_4
2,0.6760013792627313,0.6266530054728777,0.5928364784863152,0.5627454814262141,0.7591357212259365,0.618466117341056,0.5293457577158626,0.502596799686188,0.0007423064037271135,0.00025901332700234664,4.9049198485645885e-05,5.817732258550016e-06,0.0007423064037271135,0.00025901332700234664,4.9049198485645885e-05,5.817732258550016e-06,107.57891538795553,21.64736738291601,4.2805352781814685,0.9973252473087202,943.3853091438283,518.6301071868859,132.57363291270437,27.120718262086722
3,0.7445824292162885,0.7076396871810434,0.6758652984656949,0.646554963997847,0.8329935652680013,0.6913687211865887,0.59943420578659,0.5747148943529256,0.0006011604694114331,0.00021135406832344661,4.121093315640306e-05,4.9455798104650515e-06,0.0006011604694114331,0.00021135406832344661,4.121093315640306e-05,4.9455798104650515e-06,109.00456465424863,21.80839297254743,4.267191457661302,0.9991918663187576,841.5972384777483,537.2924429170232,140.4459447037747,28.58701282005773
4,0.8203424167269049,0.7793605458701457,0.7451230222841586,0.7154723704299044,0.8811788789910064,0.7476382239958861,0.659997622228959,0.6350015059529912,0.0004835565320741424,0.00017278417116866972,3.4395200113270584e-05,4.148159382189578e-06,0.0004835565320741424,0.00017278417116866972,3.4395200113270584e-05,4.148159382189578e-06,99.45903092480073,20.97793790463989,4.186477453661802,0.9991270671306114,763.9713226051476,555.2828583186422,148.24258918507468,30.37090111671212
6,0.9098565921612106,0.8686292629653934,0.8308992614026666,0.7989231264453875,0.9417825124309028,0.8170768809333852,0.7331586949329114,0.7120665355019304,0.00031506041778037516,0.00011633361352729654,2.4526274809149326e-05,3.0643342423391096e-06,0.00031506041778037516,0.00011633361352729654,2.4526274809149326e-05,3.0643342423391096e-06,80.35885153445119,19.48211858362219,4.086658094339004,1.0023204253583808,593.0082995060125,621.5553278817941,170.34963535280306,33.96100470623914
8,0.9608132812251181,0.9316311240964946,0.8969170917916708,0.861830529326194,0.975029790284483,0.8595590272356411,0.7891671892389797,0.7674784657285941,0.00020059678505250398,7.634485596900325e-05,1.6776657582125342e-05,2.167665766550052e-06,0.00020059678505250398,7.634485596900325e-05,1.6776657582125342e-05,2.167665766550052e-06,56.33055201355266,15.970645599008293,3.773284158140647,1.007692225705963,406.32397053585487,744.1613813640306,203.1258031257835,40.024772776696686
12,1.0028082616339937,0.9967670942824085,0.9678455896917365,0.9350895110074094,1.001225165989494,0.907302715687601,0.8466070433212565,0.8310863085128073,0.00010527650867987,3.296832842336399e-05,7.665108585479792e-06,1.0513379393525655e-06,0.00010527650867987,3.296832842336399e-05,7.665108585479792e-06,1.0513379393525655e-06,7.856666209333929,1.807769859087507,2.6724106641466046,1.0144755593996846,38.49107013720548,1166.6291434767872,333.8435630367501,62.10623673826312
16,1.0110983507503681,1.0228736820961606,0.999239544133428,0.9703052437350644,1.008705477757417,0.9437479163198628,0.8726554321377286,0.8629692320326106,5.845585776210417e-05,1.5998247878831036e-05,3.6743258008429122e-06,5.213563212748828e-07,5.845585776210417e-05,1.5998247878831036e-05,3.6743258008429122e-06,5.213563212748828e-07,56.15087829536518,26.70250728167447,0.13395259339032073,0.9528984495170281,494.4033537011876,1486.78867501807,586.3299090417945,103.36964226098407
24,1.0103842505962066,1.0213670359895863,1.0261265082242816,0.9995889322779606,1.009856881050969,0.9855143768803983,0.8940934012107342,0.8894859712122782,1.6493825573986554e-05,4.825591061412103e-06,5.436431559955104e-07,7.526550968167811e-08,1.6493825573986554e-05,4.825591061412103e-06,5.436431559955104e-07,7.526550968167811e-08,186.1339832850928,82.63395965196443,31.52273890125819,0.0927312426206782,1985.106551924304,1296.5904346931545,3333.4342926317063,585.6915510408594
32,1.00727232696417,1.0110816070594169,1.0185252805130416,1.004251342041435,1.0094362297555133,0.996690851692272,0.9447123511181496,0.8939058009562981,4.222671108940705e-06,1.5175489083477511e-06,1.057987426180782e-07,2.2189109884637815e-09,4.222671108940705e-06,1.5175489083477511e-06,1.057987426180782e-07,2.2189109884637815e-09,508.3762724166075,135.58428729127942,114.4217063773747,32.60666154067126,7421.403582437095,947.1689966599611,9180.88188516792,19116.747976153558


==> fig/no_flow/stabilization_motivated/rank_u_L2_L2.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4
2,0.00234536654023258,0.0002428205296302789,2.066931321650561e-05,1.5805353475051316e-06,0.010078554814200962,0.001503762341309717,0.00012312583474449737,8.50265931861516e-06
3,0.0026015523889286922,0.0002752665580924839,2.3613272786202165e-05,1.823612854596093e-06,0.010993619933156418,0.0016600837088170746,0.00013842814809671987,9.710294029799525e-06
4,0.0029230001457089525,0.00030477837426026066,2.602242055292253e-05,2.014333707607159e-06,0.011656547273760916,0.0017912568438266329,0.00015226603138146223,1.0711651608100388e-05
6,0.0032873719173216703,0.0003452700119714184,2.938349825613024e-05,2.2660579224117214e-06,0.012486204937641765,0.0019522270406266674,0.00016872630632767924,1.2016293100954177e-05
8,0.0035716094263701136,0.00037459040562790974,3.215118927479424e-05,2.478835937677687e-06,0.01313604144123577,0.0020560598634748028,0.00018204836683223527,1.295383366472145e-05
12,0.003823428244976654,0.0004089944198869455,3.493860508570972e-05,2.7066791797748e-06,0.014553502937230492,0.0021808182934346556,0.00019557464019947048,1.4048134769753464e-05
16,0.0038905808567026947,0.00042293262764624113,3.621031811930281e-05,2.815926809830942e-06,0.015245457083775135,0.0024996074260480567,0.00020183072305073122,1.46041081020334e-05
24,0.003939075068424962,0.0004291581722844794,3.740437008594746e-05,2.9146648700985574e-06,0.015918736203238148,0.0028718401705000495,0.00020774043257756693,1.5079684231402195e-05
32,0.003968088770744381,0.00042979736367673173,3.7148833578594094e-05,2.930981350973118e-06,0.016105876388855446,0.0029856206210283755,0.00025348133356403664,1.51673589348604e-05
64,0.004247514037844516,0.0004606004538551276,3.654184337503868e-05,2.9190524164107766e-06,0.01629321631754373,0.003079119840436799,0.0002987460219051292,2.1728179262063024e-05
128,0.005144502654924004,0.0005942424729547717,4.565590383890995e-05,3.4724596243195e-06,0.01651786704258424,0.003114679822995192,0.00030069645191550863,2.19845486001922e-05


==> fig/no_flow/stabilization_motivated/rank_u_L2_L2_ratio.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4,rem_gd_1,rem_gd_2,rem_gd_3,rem_gd_4,rem_ngd_1,rem_ngd_2,rem_ngd_3,rem_ngd_4,ratio_gd_1,ratio_gd_2,ratio_gd_3,ratio_gd_4,ratio_ngd_1,ratio_ngd_2,ratio_ngd_3,ratio_ngd_4
2,0.5521739349972301,0.5271825670120879,0.5656341144142878,0.5414549388080309,0.6185736823090523,0.4883740871535535,0.4121421733394583,0.3913194573767456,0.0007423064037271135,0.00025901332700234664,4.9049198485645885e-05,5.817732258550016e-06,0.0007423064037271135,0.00025901332700234664,4.9049198485645885e-05,5.817732258550016e-06,0.016894144022841902,0.0005914404878488452,1.85137746678897e-05,1.0352444487607812e-06,0.22078703619492104,0.027873769648018333,0.0015105081573207086,6.872412493172407e-05
3,0.6124882380021281,0.5976254599589763,0.6461981828298275,0.6247276836633102,0.6747360201263044,0.5391422857323986,0.46336398795857303,0.44689865232994963,0.0006011604694114331,0.00021135406832344661,4.121093315640306e-05,4.9455798104650515e-06,0.0006011604694114331,0.00021135406832344661,4.121093315640306e-05,4.9455798104650515e-06,0.018752564819145168,0.000645273124711067,1.8871682973512715e-05,1.0504942525266716e-06,0.24055011281290498,0.03181912288151415,0.001700685426186787,7.639629292801914e-05
4,0.6881672714123122,0.6616979460383302,0.7121266512432746,0.6900642469736648,0.7154233422415022,0.5817431398098906,0.5096838793382037,0.4929843167670621,0.0004835565320741424,0.00017278417116866972,3.4395200113270584e-05,4.148159382189578e-06,0.0004835565320741424,0.00017278417116866972,3.4395200113270584e-05,4.148159382189578e-06,0.019640817608509623,0.0006902421666762465,1.913464505644104e-05,1.0759776356026254e-06,0.26800135047080687,0.036301808601974156,0.001920740134493073,8.61524982394453e-05
6,0.77395198415634,0.7496084927437261,0.8041055278618422,0.7762991543666874,0.7663437773300313,0.6340211299959431,0.5647817676422836,0.553028072717275,0.00031506041778037516,0.00011633361352729654,2.4526274809149326e-05,3.0643342423391096e-06,0.00031506041778037516,0.00011633361352729654,2.4526274809149326e-05,3.0643342423391096e-06,0.022962457264099078,0.0007989212584976429,1.924125661765009e-05,1.1049214068254297e-06,0.3477542021856237,0.04873732020958176,0.0024781838917699956,0.00010694736547607977
8,0.8408705408735028,0.8132653854173784,0.8798458508186907,0.8491919924910519,0.8062276462316117,0.667742721953665,0.6093750325821817,0.5961766749291594,0.00020059678505250398,7.634485596900325e-05,1.6776657582125342e-05,2.167665766550052e-06,0.00020059678505250398,7.634485596900325e-05,1.6776657582125342e-05,2.167665766550052e-06,0.02634629266748759,0.000940925294721012,1.797779706629769e-05,1.0962203862328274e-06,0.46318445831567406,0.0688140250302198,0.003344383555734937,0.00014038694162495476
12,0.9001567059957093,0.8879592203258798,0.9561259602348328,0.9272458296939019,0.8932246803573092,0.7082602842522973,0.6546518643236623,0.6465398964321522,0.00010527650867987,3.296832842336399e-05,7.665108585479792e-06,1.0513379393525655e-06,0.00010527650867987,3.296832842336399e-05,7.665108585479792e-06,1.0513379393525655e-06,0.03251220998987629,0.0013611955697786454,1.4950889557881442e-05,1.13641369040954e-06,0.5097476246052405,0.14331968858462887,0.006653492921365485,0.0002613466833551107
16,0.9159665682181115,0.918220171314173,0.9909275169198956,0.9646715468348334,0.9356935295433094,0.8117928354790719,0.675593006272148,0.6721275596032976,5.845585776210417e-05,1.5998247878831036e-05,3.6743258008429122e-06,5.213563212748828e-07,5.845585776210417e-05,1.5998247878831036e-05,3.6743258008429122e-06,5.213563212748828e-07,0.04969144599615895,0.0020802759662095728,6.564246137132267e-06,1.1343934796507475e-06,0.5652972609096882,0.20208098611191003,0.013203386816114585,0.0004964623809596032
24,0.9273836491954063,0.9317363209100576,1.0236038095302538,0.9984969278771588,0.9770161945310724,0.9326821687111259,0.6953747241646541,0.69401508748278,1.6493825573986554e-05,4.825591061412103e-06,5.436431559955104e-07,7.526550968167811e-08,1.6493825573986554e-05,4.825591061412103e-06,5.436431559955104e-07,7.526550968167811e-08,0.1530914156738469,0.00579743308062413,0.00011732067915739522,3.4007216419851235e-07,0.731348564823753,0.255619054987396,0.08478557628895445,0.0032513816562264935
32,0.934214398207867,0.9331240559565659,1.0166108260419628,1.0040865777179189,0.9885019676264554,0.969634433132307,0.8484843813067845,0.6980501565238055,4.222671108940705e-06,1.5175489083477511e-06,1.057987426180782e-07,2.2189109884637815e-09,4.222671108940705e-06,1.5175489083477511e-06,1.057987426180782e-07,2.2189109884637815e-09,0.5436480725003584,0.018073225921886246,0.0004227793062313667,3.144996368102335e-05,1.4373943791953396,0.37366077359513705,0.23626366930438644,0.10909180144853174


==> fig/no_flow/stabilization_motivated/rank_u_div_L2_L2.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4
2,0.13995173756103851,0.025806507095877312,0.003990988108746645,0.0005872716535605468,0.8813938977913846,0.2710088110936424,0.04757192983818442,0.006882271739642385
3,0.1560177422468948,0.029464325831074455,0.0045789906124236585,0.0006749807318962751,0.9663059505549483,0.3030374600645975,0.05388748402380525,0.007865010027452194
4,0.17789330146464044,0.032884364227261494,0.0050656028886761125,0.0007454180386443478,1.0259606293411638,0.32775097380489376,0.05930362700601461,0.00869404137164293
6,0.20082346187332883,0.03720371021011369,0.005720248459382316,0.0008402833395252221,1.0973795821772672,0.3585716187851915,0.06595261398263147,0.00976374232151243
8,0.2196578284948331,0.040767294933154494,0.006265882159182466,0.0009158268922231627,1.1381224525237246,0.37708860378850545,0.07111167086231321,0.010546894115391869
12,0.23587916056617675,0.044849387644739204,0.006832594990330449,0.0009974449663428084,1.1907803468460538,0.39806354227547724,0.07629243654854319,0.011428252813634516
16,0.23935802677957047,0.04662061395282297,0.007098736088947872,0.0010389228875847727,1.2078427100179348,0.4181856167687208,0.0786485299904195,0.011869923429627852
24,0.24403965282838272,0.04870186238970586,0.007367513644567893,0.0010762636967526983,1.2205950279664786,0.442755653325028,0.08059851789857148,0.012239443812557559
32,0.2456910298359216,0.04973709516060727,0.007473785463382303,0.001082429233864682,1.2228019306577325,0.4494886340871954,0.08641149127944314,0.01230167721538298
64,0.2566256831078016,0.052548008634887455,0.007600219921088061,0.0010866186224399099,1.2161688166997022,0.45217949163783466,0.09259946906313388,0.014142516475578418
128,0.29637988933858855,0.06564507982214826,0.009835000836715901,0.0013803942680705103,1.2010668907822764,0.4483412203409697,0.09247578600115623,0.014211068074153328


==> fig/no_flow/stabilization_motivated/rank_u_div_L2_L2_ratio.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4,rem_gd_1,rem_gd_2,rem_gd_3,rem_gd_4,rem_ngd_1,rem_ngd_2,rem_ngd_3,rem_ngd_4,ratio_gd_1,ratio_gd_2,ratio_gd_3,ratio_gd_4,ratio_ngd_1,ratio_ngd_2,ratio_ngd_3,ratio_ngd_4
2,0.5453535899688128,0.4911034264911033,0.525114819068984,0.5404579320036668,0.7247298941467756,0.5993390149385682,0.5137386889956151,0.4866369964303616,0.0007423064037271135,0.00025901332700234664,4.9049198485645885e-05,5.817732258550016e-06,0.0007423064037271135,0.00025901332700234664,4.9049198485645885e-05,5.817732258550016e-06,62.33309069121525,8.089612327104918,0.8529264097351089,0.1436731699588032,945.9858949391618,505.8446933360847,128.67841589893078,26.237905283350266
3,0.6079584099201634,0.5607125102646159,0.6024813307991912,0.6211753764910297,0.7945491919264935,0.6701707301385311,0.5819416090503178,0.5561252158364921,0.0006011604694114331,0.00021135406832344661,4.121093315640306e-05,4.9455798104650515e-06,0.0006011604694114331,0.00021135406832344661,4.121093315640306e-05,4.9455798104650515e-06,69.05844187554916,8.957228643998942,0.8928744146751428,0.1466240703804937,907.1112097053674,532.9189608173392,137.6042788169026,27.93451826169042
4,0.6932014727065031,0.6257965826211926,0.6665074091633537,0.6859978498901251,0.843600506157769,0.7248249420108602,0.6404316094467203,0.6147450057177571,0.0004835565320741424,0.00017278417116866972,3.4395200113270584e-05,4.148159382189578e-06,0.0004835565320741424,0.00017278417116866972,3.4395200113270584e-05,4.148159382189578e-06,70.74811786289946,9.722602420687613,0.933357274195763,0.15069140809311685,881.9472997817911,561.6578831926668,147.04788685774707,29.995090695982736
6,0.7825540274897905,0.707994673377852,0.7526424917666587,0.77330106642056,0.9023250449351337,0.7929851428830019,0.7122353362270932,0.6903822483341389,0.00031506041778037516,0.00011633361352729654,2.4526274809149326e-05,3.0643342423391096e-06,0.00031506041778037516,0.00011633361352729654,2.4526274809149326e-05,3.0643342423391096e-06,81.02153412858033,11.83817055395557,1.021031551130476,0.15489953197377737,872.2918774416703,652.3710951505037,172.26074536424184,34.160799659115575
8,0.8559463956791913,0.7758104634642319,0.8244343221959598,0.8428227469236181,0.9358260439633942,0.8339356621917033,0.7679490129023268,0.745757951465318,0.00020059678505250398,7.634485596900325e-05,1.6776657582125342e-05,2.167665766550052e-06,0.00020059678505250398,7.634485596900325e-05,1.6776657582125342e-05,2.167665766550052e-06,87.77398704008047,14.39940990617282,1.1028456368958544,0.15777392409457242,915.9861347032219,815.6473250269614,209.68371803048225,40.95363692623483
12,0.9191564839092516,0.8534935730173985,0.8989996422830199,0.9179347249756593,0.9791242223077675,0.8803219731033254,0.8238971272775589,0.8080777443935846,0.00010527650867987,3.296832842336399e-05,7.665108585479792e-06,1.0513379393525655e-06,0.00010527650867987,3.296832842336399e-05,7.665108585479792e-06,1.0513379393525655e-06,97.05643708429089,22.743817331446348,1.4453792041514284,0.1767686324199879,580.4595635268269,1395.633663256714,359.30682071197384,66.01665106122131
16,0.9327126727180403,0.8872003937723114,0.9340171945881803,0.9561062788082534,0.9931538232460507,0.9248221657599176,0.8493410468346996,0.8393077321228563,5.845585776210417e-05,1.5998247878831036e-05,3.6743258008429122e-06,5.213563212748828e-07,5.845585776210417e-05,1.5998247878831036e-05,3.6743258008429122e-06,5.213563212748828e-07,146.51185654636683,36.742246438864726,2.0061609089433126,0.19445293007634518,345.26186667932285,1849.3951843792197,650.206467965444,113.3882675330799
24,0.9509556871822069,0.9268070028703604,0.9693816390925102,0.9904705059591558,1.0036394711046677,0.9791590762361364,0.8703993523291131,0.8654360653348275,1.6493825573986554e-05,4.825591061412103e-06,5.436431559955104e-07,7.526550968167811e-08,1.6493825573986554e-05,4.825591061412103e-06,5.436431559955104e-07,7.526550968167811e-08,382.0453326417221,80.69929803633306,6.406933495983348,0.2975663857209662,653.9193430507344,1747.7080007915768,3823.354640640608,667.0623454699773
32,0.9573906510858203,0.9465077070034967,0.9833643685290021,0.9961445639815918,1.005454106261358,0.9940491384496614,0.933174802768342,0.8698365129449036,4.222671108940705e-06,1.5175489083477511e-06,1.057987426180782e-07,2.2189109884637815e-09,4.222671108940705e-06,1.5175489083477511e-06,1.057987426180782e-07,2.2189109884637815e-09,1300.754651973825,189.45984204880642,18.01414316537932,4.095245079937308,3831.217371694011,1598.8021677136956,10470.028454267569,21938.46900737399


==> fig/no_flow/stabilization_motivated/visc_p_L2_H1.csv <==
Re,nu,log10(Re),gd,ngd,eo_gd,eo_ngd,est_gd,est_ngd
1,1.0,0.0,1.0649282743306927,1.0649343832614129,-1.9841992346651207e-05,-0.0004336299106699505,1.0649164222799223,1.0650938572470587
10,0.1,1.0,1.0648708089320247,1.0648815953201674,-1.9841992346651207e-05,-0.0004336299106699505,1.0648677696221183,1.0640309239719952
100,0.01,2.0,1.0647908590082842,1.0620135923492107,-1.9841992346651207e-05,-0.0004336299106699505,1.0648191191871001,1.0629690514740076
10000,0.0001,4.0,1.0647351943325079,1.0611135615606404,-1.9841992346651207e-05,-0.0004336299106699505,1.064721824985015,1.0608484845758146
1000000,1e-06,6.0,1.0647337220419528,1.1686550376343297,-1.9841992346651207e-05,-0.0004336299106699505,1.0646245396728546,1.0587321480961494
100000000,1e-08,8.0,1.06473371056616,9.503622865406749,-1.9841992346651207e-05,-0.0004336299106699505,1.0645272632498066,1.0566200335955513


==> fig/no_flow/stabilization_motivated/visc_p_L2_L2.csv <==
Re,nu,log10(Re),gd,ngd,eo_gd,eo_ngd,est_gd,est_ngd
1,1.0,0.0,0.007759129131897495,0.007758882169686871,-8.510738343708178e-06,-0.010621640143375799,0.007759254349587972,0.007826170359108615
10,0.1,1.0,0.007759430544646299,0.007757464783993201,-8.510738343708178e-06,-0.010621640143375799,0.007759102295304038,0.0076370855787002544
100,0.01,2.0,0.0077587083214076475,0.007406585923238522,-8.510738343708178e-06,-0.010621640143375799,0.0077589502439998365,0.007452569195418653
10000,0.0001,4.0,0.007758685053093349,0.007091019402483835,-8.510738343708178e-06,-0.010621640143375799,0.0077586461503303976,0.007096802786545654
1000000,1e-06,6.0,0.007758665241037999,0.008644132572809394,-8.510738343708178e-06,-0.010621640143375799,0.0077583420685791915,0.006758019747348741
100000000,1e-08,8.0,0.007758663964969211,0.08614362816064622,-8.510738343708178e-06,-0.010621640143375799,0.007758037998745748,0.0064354093356151516


==> fig/no_flow/stabilization_motivated/visc_p_scaled_L2_H1.csv <==
Re,nu,log10(Re),gd,ngd,eo_gd,eo_ngd,est_gd,est_ngd
1,1.0,0.0,0.0245862086648344,0.024586348173821968,-1.90223381505943e-05,-0.00040092902972307037,0.024585940119761857,0.02458949312276133
10,0.1,1.0,0.02458492959396507,0.024585198059469588,-1.90223381505943e-05,-0.00040092902972307037,0.02458486326559037,0.024566803236491033
100,0.01,2.0,0.024583149938590357,0.02452286574600739,-1.90223381505943e-05,-0.00040092902972307037,0.024583786458584656,0.024544134287250073
10000,0.0001,4.0,0.024581934644258917,0.02450489485075422,-1.90223381505943e-05,-0.00040092902972307037,0.02458163298606229,0.02449885912259566
1000000,1e-06,6.0,0.024581903568941705,0.026671527924540465,-1.90223381505943e-05,-0.00040092902972307037,0.024579479702178234,0.024453667474455237
100000000,1e-08,8.0,0.024581903234738304,0.24158871860079714,-1.90223381505943e-05,-0.00040092902972307037,0.024577326606915962,0.024408559188770648


==> fig/no_flow/stabilization_motivated/visc_p_scaled_L2_L2.csv <==
Re,nu,log10(Re),gd,ngd,eo_gd,eo_ngd,est_gd,est_ngd
1,1.0,0.0,0.0001765222697326285,0.00017651656454514375,1.0971404922691858e-06,-0.009704161659620755,0.00017652722087222318,0.00017813561422543102
10,0.1,1.0,0.0001765347288772821,0.0001764946039232816,1.0971404922691858e-06,-0.009704161659620755,0.0001765276668263274,0.00017419937557873363
100,0.01,2.0,0.00017652742235968783,0.00017011623156780635,1.0971404922691858e-06,-0.009704161659620755,0.0001765281127815582,0.00017035011546662703
10000,0.0001,4.0,0.00017652758442366127,0.000162484238275647,1.0971404922691858e-06,-0.009704161659620755,0.00017652900469539964,0.00016290488550352062
1000000,1e-06,6.0,0.00017652350896729476,0.0001961012962884178,1.0971404922691858e-06,-0.009704161659620755,0.0001765298966137475,0.00015578505273226056
100000000,1e-08,8.0,0.00017652344070484983,0.0021360277427756526,1.0971404922691858e-06,-0.009704161659620755,0.0001765307885366018,0.00014897639551926582


==> fig/no_flow/stabilization_motivated/visc_u_L2_H1.csv <==
Re,nu,log10(Re),gd,ngd,eo_gd,eo_ngd,est_gd,est_ngd
1,1.0,0.0,0.0009185781315303377,0.0010209978720471832,0.48348490394331817,0.8010852174901982,0.0013763121551137218,0.001449684544225957
10,0.1,1.0,0.005711245505461171,0.01052832090127364,0.48348490394331817,0.8010852174901982,0.004189882552889682,0.00916977598697243
100,0.01,2.0,0.017992643301249608,0.09504750169851185,0.48348490394331817,0.8010852174901982,0.012755184746267693,0.05800213017801909
10000,0.0001,4.0,0.09211284746047961,1.751321586056416,0.48348490394331817,0.8010852174901982,0.11821063797694709,2.3206752935233754
1000000,1e-06,6.0,0.07349076668866382,13.000227030838639,0.48348490394331817,0.8010852174901982,1.095535283015459,92.8506212003011
100000000,1e-08,8.0,0.07469293576382123,26.999920459638723,0.48348490394331817,0.8010852174901982,10.153041865536835,3714.969466578227


==> fig/no_flow/stabilization_motivated/visc_u_L2_L2.csv <==
Re,nu,log10(Re),gd,ngd,eo_gd,eo_ngd,est_gd,est_ngd
1,1.0,0.0,2.7963124767533953e-06,3.197048503942502e-06,0.42630026385140246,0.78524176226696,4.233254796104677e-06,4.75436169421456e-06
10,0.1,1.0,1.7274915873299047e-05,3.469820795581485e-05,0.42630026385140246,0.78524176226696,1.1297300294766906e-05,2.8995725550646418e-05
100,0.01,2.0,3.654184337503868e-05,0.0002987460219051292,0.42630026385140246,0.78524176226696,3.014914057797349e-05,0.00017683806035024546
10000,0.0001,4.0,0.00017539103460735277,0.004838411556922247,0.42630026385140246,0.78524176226696,0.00021472146642975926,0.0065774759262616994
1000000,1e-06,6.0,0.0001580798791344505,0.031387201027931244,0.42630026385140246,0.78524176226696,0.0015292412076060992,0.24464863205842188
100000000,1e-08,8.0,0.00015967260964413202,0.05906146994685062,0.42630026385140246,0.78524176226696,0.010891219727234716,9.099684109687717


==> fig/no_flow/stabilization_motivated/visc_u_div_L2_L2.csv <==
Re,nu,log10(Re),gd,ngd,eo_gd,eo_ngd,est_gd,est_ngd
1,1.0,0.0,0.0008790327693010532,0.0009879380237736734,0.2527721253625507,0.7996028998672197,0.0015766434952274066,0.00141222370468084
10,0.1,1.0,0.004682142306871967,0.010266096095593483,0.2527721253625507,0.7996028998672197,0.002821666153467275,0.008902385505492619
100,0.01,2.0,0.007600219921088061,0.09259946906313388,0.2527721253625507,0.7996028998672197,0.005049841581640775,0.05611891899684265
10000,0.0001,4.0,0.011616172618337873,1.6752929638855745,0.2527721253625507,0.7996028998672197,0.016174170049767716,2.2300525468703487
1000000,1e-06,6.0,0.003985668417209232,10.66332902951034,0.2527721253625507,0.7996028998672197,0.05180435318008604,88.61778613523767
100000000,1e-08,8.0,0.0039706093576337784,19.97172605801699,0.2527721253625507,0.7996028998672197,0.1659244956711477,3521.4919175477567


==> fig/no_flow/supremizer_enrichment/grid_p_L2_H1.csv <==
h,eo_gd,eo_ngd,ex,gd,ngd,est_gd,est_ngd,ex_gd,ex_ngd
0.106438,1.0202888767950078,1.006533462773585,0.5,4.104398024595273,3.9414992972999143,4.489821392481553,4.37488726937216,2.1826449707010074,2.167716622229669
0.0532188,1.0202888767950078,1.006533462773585,0.5,2.2151381009553637,2.1732168643081695,2.2135525849692113,2.1775516253374985,1.5433601596800106,1.532804243078932
0.0266094,1.0202888767950078,1.006533462773585,0.5,1.0897587381864946,1.088184368646054,1.0913204347228895,1.083856274512626,1.0913204347228882,1.083856274512626
0.0133047,1.0202888767950078,1.006533462773585,0.5,0.538425592726492,0.5384055631664391,0.5380402071000822,0.5394794824294076,0.7716800798400053,0.766402121539466


==> fig/no_flow/supremizer_enrichment/grid_p_L2_L2.csv <==
h,eo_gd,eo_ngd,ex,gd,ngd,est_gd,est_ngd,ex_gd,ex_ngd
0.106438,2.134182256280891,2.1555489084210215,1.5,0.05336540410746884,0.05649141344702338,0.05166133775111417,0.053782435922498574,0.021446125796840868,0.021675026065926358
0.0532188,2.134182256280891,2.1555489084210215,1.5,0.011937537845521365,0.01229681027065657,0.011768179642212726,0.012071245202925875,0.007582307748252696,0.007663235758295409
0.0266094,2.134182256280891,2.1555489084210215,1.5,0.0026052263956096,0.0026108768792193838,0.002680750612916392,0.0027093629852609595,0.0026807506129163917,0.0027093629852609595
0.0133047,2.134182256280891,2.1555489084210215,1.5,0.0006194539273522974,0.0006194734749463538,0.0006106657161209324,0.0006081102373865226,0.000947788468531587,0.0009579044697869261


==> fig/no_flow/supremizer_enrichment/grid_p_scaled_L2_H1.csv <==
h,eo_gd,eo_ngd,ex,gd,ngd,est_gd,est_ngd,ex_gd,ex_ngd
0.106438,2.0187368026501527,2.0046935340142134,1.5,0.376975463771763,0.3625927028748917,0.4137106574639547,0.40288988560136435,0.20155110672245385,0.2001380925266594
0.0532188,2.0187368026501527,2.0046935340142134,1.5,0.10212993829809276,0.1001569843254359,0.10209232233894155,0.10039456608518806,0.07125867546648838,0.07075910232275807
0.0266094,2.0187368026501527,2.0046935340142134,1.5,0.025175191283030418,0.025135947220769804,0.025193746320362743,0.025017120541547578,0.0251937463203627,0.025017120541547512
0.0133047,2.0187368026501527,2.0046935340142134,1.5,0.00621945611332393,0.00621921352822602,0.0062171653961160325,0.006233966085965871,0.008907334433311048,0.00884488779034476


==> fig/no_flow/supremizer_enrichment/grid_p_scaled_L2_L2.csv <==
h,eo_gd,eo_ngd,ex,gd,ngd,est_gd,est_ngd,ex_gd,ex_ngd
0.106438,3.139066924737321,3.1624022990859126,2.5,0.004995963003466882,0.005296708513477302,0.004890336036538286,0.005110463382505047,0.0020164201665856165,0.002040108556164897
0.0532188,3.139066924737321,3.1624022990859126,2.5,0.0005632227009165422,0.0005817703218231573,0.0005551115663268034,0.0005707910688054124,0.0003564527444327403,0.00036064026031690455
0.0266094,3.139066924737321,3.1624022990859126,2.5,6.12106828878297e-05,6.13691957285387e-05,6.301253819023645e-05,6.375279340974143e-05,6.30125381902365e-05,6.375279340974124e-05
0.0133047,3.139066924737321,3.1624022990859126,2.5,7.257274420075282e-06,7.25764400523305e-06,7.152760291862591e-06,7.120676705841671e-06,1.1139148263523134e-05,1.1270008134903267e-05


==> fig/no_flow/supremizer_enrichment/grid_u_L2_H1.csv <==
h,eo_gd,eo_ngd,ex,gd,ngd,est_gd,est_ngd,ex_gd,ex_ngd
0.106438,2.52163544875365,2.5022749156945236,2,0.38348326622761353,1.28558348810545,0.5652746669858929,2.772331113346658,0.27428549260964796,1.3817982802688882
0.0532188,2.52163544875365,2.5022749156945236,2,0.09608593250887947,0.466413975978755,0.09843906931192226,0.4893067512284899,0.0685708577632141,0.34544697363421156
0.0266094,2.52163544875365,2.5022749156945236,2,0.017992643301249608,0.09504750169851185,0.017142714440803525,0.08636174340855303,0.017142714440803525,0.08636174340855289
0.0133047,2.52163544875365,2.5022749156945236,2,0.0029139627307559705,0.014529542560012767,0.0029853254449993248,0.01524268918391022,0.004285678610200881,0.021590435852138223


==> fig/no_flow/supremizer_enrichment/grid_u_L2_L2.csv <==
h,eo_gd,eo_ngd,ex,gd,ngd,est_gd,est_ngd,ex_gd,ex_ngd
0.106438,3.65093595271337,3.573403460585128,3,0.004247514037844516,0.01629321631754373,0.005779283454973763,0.0384585679052929,0.0023440692582573047,0.01736876302768775
0.0532188,3.65093595271337,3.573403460585128,3,0.0004606004538551276,0.003079119840436799,0.00046007305945632146,0.0032306182924634673,0.00029300535386545684,0.002171070901256744
0.0266094,3.65093595271337,3.573403460585128,3,3.654184337503868e-05,0.0002987460219051292,3.6625669233181976e-05,0.0002713838626570941,3.6625669233182105e-05,0.000271383862657093
0.0133047,3.65093595271337,3.573403460585128,3,2.9190524164107766e-06,2.1728179262063024e-05,2.915710057797476e-06,2.2797246298795705e-05,4.578208654147763e-06,3.3922982832136624e-05


==> fig/no_flow/supremizer_enrichment/grid_u_div_L2_L2.csv <==
h,eo_gd,eo_ngd,ex,gd,ngd,est_gd,est_ngd,ex_gd,ex_ngd
0.106438,2.7978592551896853,2.4993924020561855,2,0.2566256831078016,1.2161688166997022,0.36613131366377755,2.684954503029856,0.12113689439324377,1.3436059877513034
0.0532188,2.7978592551896853,2.4993924020561855,2,0.052548008634887455,0.45217949163783466,0.052649317771324325,0.4748328619135346,0.030283995979102057,0.3358989722690739
0.0266094,2.7978592551896853,2.4993924020561855,2,0.007600219921088061,0.09259946906313388,0.0075709989947755196,0.08397474306726857,0.007570998994775514,0.08397474306726847
0.0133047,2.7978592551896853,2.4993924020561855,2,0.0010866186224399099,0.014142516475578418,0.0010887135523361242,0.014851030833872384,0.0018927497486938786,0.020993685766817118


==> fig/no_flow/supremizer_enrichment/pod_div_u.csv <==
gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4
1.8758682034607024e-10,1.9114592479452173e-09,7.2619431795427895e-09,7.539308454950595e-08,2.6548573103864963e-10,1.5828909637864596e-10,1.141200882539346e-09,1.6155482673271645e-08
1.8310860194121926e-10,2.1625837231239305e-09,8.321807020583139e-09,8.931969908038574e-08,3.006145180088432e-10,1.7083191831637632e-10,1.2325065963710045e-09,1.670624805416955e-08
2.449546049060716e-10,2.812558756129009e-09,1.2299558897202355e-08,1.1444521362658767e-07,5.440328585690668e-10,1.2834300340927896e-10,1.9078863449710386e-09,2.3678030152156732e-08
2.7901024506004805e-10,3.447832396366089e-09,1.3053637391646074e-08,1.3415060362593065e-07,4.6154020907778026e-10,2.2914799767481255e-10,2.1336095544556236e-09,2.9946445715228144e-08
4.1478041175580656e-10,4.060776659523369e-09,1.7471576441833137e-08,1.671102941544123e-07,6.117210760337087e-10,3.2864348174197284e-10,2.7360929940134155e-09,3.518268296476643e-08
5.656342376084648e-10,5.142850531247474e-09,1.565697344573638e-08,1.6008350977195603e-07,8.610060998170807e-10,4.891059043858605e-10,2.574910380584934e-09,3.078346846632662e-08
7.841976534072912e-10,7.975107758864114e-09,2.5317064795175153e-08,1.9851513340394385e-07,6.060455836621915e-10,5.43911356603494e-10,4.73885714422305e-09,4.345207164268595e-08
6.856351412637239e-10,8.08065614520338e-09,2.3521711358257056e-08,1.8479424487053522e-07,9.216645003439112e-10,7.724027355496781e-10,4.2860952295313265e-09,3.92214678980735e-08
1.2123623725902015e-09,6.495261598498151e-09,2.6099297080715632e-08,2.631539530672932e-07,1.0582217043596714e-09,5.174538431709677e-10,4.8835427284363865e-09,5.523872762721161e-08
1.0837450334958515e-09,9.075623971214145e-09,3.485833228606638e-08,2.1381007116264944e-07,1.0736547689937038e-09,5.349818679326896e-10,6.3265468755962956e-09,5.258084749535923e-08
2.6921188748308466e-09,4.857489375356026e-09,3.058598893619562e-08,2.353508351727171e-07,1.9192327154784297e-09,9.16956903061806e-10,5.514019050788491e-09,5.118773987641553e-08
1.8331636453828332e-09,1.5404641495685804e-08,3.9200632179745325e-08,3.330751070444795e-07,1.7799534144879012e-09,9.358532327197899e-10,7.556832472520528e-09,6.797613546258489e-08
1.189072216886445e-08,5.88752613394319e-09,1.9161838900628743e-08,3.075533064698117e-07,2.4914874690302583e-09,2.326211905235628e-09,3.3225060740737276e-09,6.413702159927107e-08
2.6200753715615708e-09,2.296671492539239e-08,4.768422413432965e-08,1.8875120271049223e-07,2.3023632833849228e-09,2.6928196399832614e-09,9.122293796446624e-09,4.228325481904112e-08
4.6149097629026706e-09,1.0632581539038803e-08,2.4290040462693925e-08,3.6055858357715204e-07,1.4019345051863138e-09,8.649982930286845e-09,3.9452007397290135e-09,7.607714199050607e-08
1.145951781719372e-08,2.127422185613557e-08,3.9254047513801954e-08,2.3557695880816515e-07,2.1707478527502154e-09,4.319140152543511e-09,6.892538649225889e-09,4.684845228415549e-08
1.0546158620959833e-08,2.7366195865643334e-08,4.6643983399909376e-08,3.381322979209169e-07,5.065707809403931e-09,3.0081181072252365e-09,1.059419924460913e-08,7.092535095142822e-08
7.1870793541300025e-09,1.0201373739554389e-08,4.520261431164773e-08,3.963206808172369e-07,5.037355042184845e-09,1.1733448119941566e-08,8.418263303083474e-09,8.802710810359702e-08
1.2899538189702228e-08,1.9330099556629683e-08,5.175811919546219e-08,3.665387526892582e-07,3.896891608068844e-09,4.376789196539059e-09,1.011623880060125e-08,7.829251878596925e-08
1.3397997283017004e-08,3.081706653257265e-08,6.522459261880315e-08,4.7393811215453915e-07,2.727987686616489e-09,4.608941805410713e-09,1.2562504589875944e-08,1.0433309698385197e-07
1.420728229971428e-08,4.513790594414087e-08,3.786916734401519e-08,4.0070548607542196e-07,4.6105176556627966e-09,1.3600954910261896e-08,1.019639298308126e-08,8.452235291156121e-08
1.9158911065635648e-08,9.299122759472252e-08,9.478163044673391e-08,3.047255833013916e-07,4.696436830606385e-09,1.4974814552584066e-08,1.943293636919116e-08,6.399488827694943e-08
1.888788194512986e-08,9.345016834314412e-08,9.070154211387337e-08,5.049187755655293e-07,4.487212570179437e-09,1.5988975603846013e-08,1.6668410611036382e-08,1.0214304234801043e-07
1.3556636135756705e-08,8.621020739428501e-08,6.146063226214632e-08,3.5662524200151903e-07,7.037757041351814e-09,1.587660631790796e-08,1.8017593507184746e-08,8.273167426894994e-08
1.9949324847456473e-08,5.722537690827844e-08,6.162561023022304e-08,4.269636447159099e-07,3.0220143576762213e-09,1.1349792048016811e-08,1.2834650498426949e-08,8.64018151953377e-08
1.669858840822335e-08,1.1697549374141891e-07,8.421923029976556e-08,5.229813763245111e-07,3.327077613622501e-09,2.0842940438124203e-08,3.32276741290317e-08,1.1806189862062663e-07
2.0114822243867742e-08,6.201699338108354e-08,9.91043229767586e-08,5.212576450399111e-07,1.0201739690034691e-08,2.717862985309965e-08,5.5801560067540764e-08,1.1421400122189609e-07
2.3192903923332633e-08,8.978826218260829e-08,9.540787425131288e-08,5.849140353968224e-07,6.740462736834963e-09,1.1952379802333778e-08,4.39276337282545e-08,1.2749214960157926e-07
2.531041095302251e-08,7.987740945875213e-08,1.0376571353161786e-07,6.587248781750485e-07,1.1052143080425058e-08,1.3496310662844652e-08,3.8255499701182454e-08,1.3433506389777195e-07
1.2190011329066004e-08,1.3472274427380002e-07,4.769656904693788e-07,8.235341688487772e-07,1.1032126362926314e-08,2.950905308795673e-08,3.339861013113377e-08,1.682203948539042e-07
3.426942632057257e-08,1.1798371351809711e-07,3.315270250397253e-07,1.0524362063592882e-06,1.2608837583050801e-08,3.119968970389236e-08,8.079455872954528e-08,2.3139769502380594e-07
3.156237542465493e-08,1.1758883219199591e-07,4.962776249205967e-07,1.0132464755597416e-06,6.531930078065267e-09,1.7263008219419537e-08,5.1503027920252024e-08,2.1060951951705195e-07
1.4697459572453212e-08,1.2765484350409787e-07,5.868603149692104e-07,1.5026552416953113e-06,6.951954384391408e-09,2.4302489911263544e-08,6.915507093093768e-08,3.724673589930427e-07
3.892348293100435e-08,7.682259159502136e-08,6.393184224137488e-07,1.8038537602491465e-06,1.1584725893283407e-08,3.149694859550527e-08,8.29139678431217e-08,1.7452979827350316e-06
1.3294345225229284e-08,1.633974919903904e-07,6.613527128232503e-07,3.107625586727923e-06,1.727260464750184e-08,3.866617206130254e-08,1.0994624043177532e-07,1.5637144354714148e-06
2.677546115487214e-08,2.2597244351676074e-07,1.9690206056369056e-07,1.444864254520962e-05,1.2122543208943586e-08,2.6195868627735647e-08,4.2483625984562366e-08,4.451942485160858e-07
1.949288546127245e-08,1.2603958844239832e-07,7.378627275004497e-07,1.2324593209316212e-05,7.812631804099147e-09,3.2933472206778086e-08,1.3478183665764028e-07,1.75640856203084e-06
5.132939976960455e-08,1.60499191964624e-07,5.922190206031731e-07,1.0506421467162737e-05,1.2226444693441759e-08,3.976252669023378e-08,1.3592628248074772e-07,2.300801941433273e-06
5.6441309424179156e-08,2.1135010264895127e-07,7.144080079318051e-07,1.7142934730927686e-05,3.286431752622469e-08,4.529214371661581e-08,1.3941393885327788e-07,2.8658907170419083e-06
5.725532740953352e-08,1.6829501150748645e-07,7.976091931760808e-07,1.5045078735060698e-05,2.5212774429462482e-08,4.004641417005006e-08,1.676394446252737e-07,7.084571657758685e-07
5.6054811371993985e-08,1.669669383394927e-07,8.109268333639762e-07,0.0,3.683864344363094e-08,4.458592124429001e-08,6.683179054043029e-08,2.0713272106232216e-06
5.7347857259328754e-08,9.314244893279074e-08,1.0488011352411738e-06,0.0,1.2966995516220024e-08,7.678102240287394e-08,1.7638504522335058e-07,2.1779653201634796e-06
7.870103357240939e-08,1.8314717439687653e-07,2.810034808889553e-07,0.0,4.9531469494314574e-08,3.706823161502594e-08,1.1494098352036266e-07,3.463351234866961e-06
6.366535922367588e-08,1.0242086073932382e-07,1.2587563986120873e-06,0.0,4.2574956226469096e-08,7.331692950882545e-08,9.690404260101481e-08,3.67468560929091e-06
3.2678594801172195e-08,1.9347413094702802e-07,4.668066018845658e-07,0.0,3.6865310705043735e-08,6.207688369694762e-08,1.9952168950385084e-07,4.780187752535793e-06
4.294219574950127e-08,2.2413503161509722e-07,1.0183108793067695e-06,0.0,5.1813514607051395e-08,1.0407583467722712e-07,2.8237683198678355e-07,2.7804381160176203e-06
8.035836716150301e-08,3.659277756780168e-07,1.2428547291418507e-06,0.0,4.3730544488793614e-08,3.59022458556328e-08,2.966616898135831e-07,6.65077638269275e-06
3.837143832241893e-08,2.1514317071943465e-07,1.1301451314397508e-06,0.0,5.765213440862883e-08,1.729610720434155e-07,8.6069694902339e-08,5.237000206438926e-06
5.677005111129369e-08,1.7858282877483585e-07,3.3130037339103484e-06,0.0,5.079978759921101e-08,1.0770597713029224e-07,2.1920621514168976e-07,4.573545562029982e-06
5.7977308243696735e-08,5.091869725467963e-07,1.2484021224204223e-06,0.0,4.8701639450262143e-08,6.83948653624835e-08,2.238233309425857e-07,5.466001902803567e-06
1.3594683711323336e-07,1.4771768710230432e-07,1.6535916880430816e-06,0.0,1.0040935020859861e-07,5.5238841478068176e-08,1.4839917041904765e-07,1.1497658013599006e-05
4.937487632476859e-08,3.515324250593456e-07,1.2987054271718162e-06,0.0,6.11458686713257e-08,1.0735255200225529e-07,3.102417079506138e-07,1.2160042332340861e-06
1.0602303755851997e-07,3.3332182455976466e-07,1.6608869812741e-06,0.0,1.3675840611354713e-07,1.1170516882108361e-07,4.124373167572461e-07,6.1643928625546655e-06
1.3178492994872832e-07,2.6543709560254056e-07,1.7926980108258796e-06,0.0,4.7536630322829805e-08,1.791370632753529e-07,2.7146090429319063e-07,7.5515135037518485e-06
9.217845121520521e-08,7.259491924686619e-07,2.435389579482251e-06,0.0,8.254190656600281e-08,1.612099735399611e-07,1.4318187159647536e-07,2.6498042975882058e-06
7.716266606751842e-08,6.472172151589547e-07,1.1408265798489785e-06,0.0,8.526351506967169e-08,6.346777521385916e-08,4.848330803442032e-07,5.933048419664289e-06
1.7930345143716146e-07,9.980801091340482e-07,9.29983009718811e-07,0.0,1.2203289724971266e-07,1.0399938661656251e-07,5.561900225984014e-07,6.738239288585419e-06
1.1299658551119952e-07,7.809694725949543e-07,4.476503259227043e-06,0.0,1.161771445746993e-07,2.431821603051126e-07,7.83380906179838e-07,1.1879668048743241e-05
1.2659282095556549e-07,1.6651720794841177e-06,4.69466302134696e-06,0.0,5.1133652226261904e-08,8.419698189266673e-08,2.011345188748377e-07,1.1266617491390103e-05
1.511766625703891e-07,5.546744845738775e-07,3.3014402060641736e-06,0.0,1.3059846268880888e-07,2.2527521838325783e-07,2.2761401086491437e-07,3.773717642096139e-06
1.4619161955409503e-07,5.891860741565733e-07,5.740981453699444e-06,0.0,1.7894395073371153e-07,3.006516213875661e-07,2.497958079678125e-07,1.7503524228960515e-05
1.9229787655458542e-07,7.707763268452906e-07,0.0,0.0,2.214284484799152e-07,2.4463255697002387e-07,3.6748194677544127e-07,1.0448574481758014e-05
1.8627872306553555e-07,6.8694209534174e-07,0.0,0.0,1.2693661252099338e-07,3.000913544921843e-07,8.264343258562883e-07,4.62159560972231e-06
1.7529675959093723e-07,6.680405616225656e-07,0.0,0.0,2.3822250549539096e-07,1.5495236261106785e-07,3.40863940891561e-07,4.563826746785273e-06
1.7840326444399063e-07,6.681745052648055e-07,0.0,0.0,1.5838387422869108e-07,3.570337734700551e-07,1.9564640071712343e-06,0.0
2.5261822292658893e-07,2.052990172929196e-06,0.0,0.0,1.6543067009651105e-07,4.6510069751077764e-07,9.618870275928546e-07,0.0
2.2276239237973597e-07,5.51957614184848e-07,0.0,0.0,1.399619518106421e-07,2.938693498808547e-07,9.991941273605689e-07,0.0
2.9703372951272623e-07,7.837829763205757e-07,0.0,0.0,1.809000210659961e-07,1.2706509452172985e-06,9.662106143203778e-07,0.0
2.8334463761085817e-07,1.223795969208041e-06,0.0,0.0,2.0822319283735033e-07,4.895507596262397e-07,1.3414204788995436e-06,0.0
3.1039767326465434e-07,0.0,0.0,0.0,2.603374815649155e-07,3.725783880663338e-07,8.06603268929527e-07,0.0
0.0,0.0,0.0,0.0,2.695400532679054e-07,5.369974006903149e-07,1.0967624309694463e-06,0.0
0.0,0.0,0.0,0.0,1.5818073899201556e-07,5.461394451936855e-07,6.833091866950592e-07,0.0
0.0,0.0,0.0,0.0,2.3977810810402275e-07,5.50903472203358e-07,9.346782318165346e-07,0.0
0.0,0.0,0.0,0.0,2.5203152300456247e-07,4.655068541544893e-07,1.1607543030965642e-06,0.0
0.0,0.0,0.0,0.0,2.2525356400691229e-07,6.103170240274617e-07,1.5270495229350988e-06,0.0
0.0,0.0,0.0,0.0,3.3891124605090544e-07,8.210361317773857e-07,0.0,0.0
0.0,0.0,0.0,0.0,3.9912729234599477e-07,9.436817734039703e-07,0.0,0.0
0.0,0.0,0.0,0.0,3.131529666609498e-07,0.0,0.0,0.0
0.0,0.0,0.0,0.0,2.562607784772507e-07,0.0,0.0,0.0
0.0,0.0,0.0,0.0,3.35896678260029e-07,0.0,0.0,0.0
0.0,0.0,0.0,0.0,5.497063026993132e-07,0.0,0.0,0.0
0.0,0.0,0.0,0.0,5.256748150297417e-07,0.0,0.0,0.0
0.0,0.0,0.0,0.0,3.4243625950299254e-07,0.0,0.0,0.0
0.0,0.0,0.0,0.0,7.197448270868503e-07,0.0,0.0,0.0
0.0,0.0,0.0,0.0,6.271454293884425e-07,0.0,0.0,0.0
0.0,0.0,0.0,0.0,4.773460520960127e-07,0.0,0.0,0.0
0.0,0.0,0.0,0.0,5.289787360074338e-07,0.0,0.0,0.0
0.0,0.0,0.0,0.0,4.933724757489241e-07,0.0,0.0,0.0


==> fig/no_flow/supremizer_enrichment/pod_ev_p.csv <==
gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4
0.21286557731564365,0.21295620053849332,0.21297128832441115,0.21297474103340616,0.21268980809914934,0.21295300517618948,0.21297123659577477,0.21297473999407332
0.20057834610046948,0.20062263649832793,0.20062828977353658,0.2006294139766125,0.20034704426244232,0.20061891251330047,0.2006282416158299,0.20062941312124347
0.05488076202325511,0.05509135647750699,0.055114608630413495,0.05511938020886965,0.05410808942573076,0.0550763426467548,0.05511445726468581,0.05511937801654168
0.029213022365720705,0.029348901691426087,0.029353875317304753,0.029354066139917135,0.02874968526283139,0.02933937435079769,0.029353772723628865,0.029354064698587395
0.011471632147780306,0.011643196017587298,0.011650285098133971,0.011650808631938856,0.01084826841514561,0.01161908889786045,0.011650013404867625,0.011650805360268591
0.008399695156330496,0.008605201912424332,0.008620930781181957,0.008623867076647862,0.007800176758740623,0.008589809162670851,0.008620780886513931,0.008623865258259098
0.0032362153309381412,0.003465280278680955,0.0034736144643482546,0.003474423269750959,0.0027969154980418322,0.003440773737141803,0.0034732966008359815,0.003474419006771845
0.0018685279024726626,0.001976229678287652,0.001982429298133632,0.001983096020071347,0.0016490354228704154,0.001961568104584223,0.001982223761854628,0.001983093001438166
0.0011635247480824105,0.0013709750890163915,0.0013804422359908117,0.0013811272249164299,0.0009059606496778796,0.0013406791533763722,0.0013800713685192798,0.0013811227553769973
0.0010266665874225467,0.0012933603160909981,0.00130352091054505,0.0013043943272722268,0.0008157079230081953,0.0012626883981951868,0.0013030285803880973,0.0013043876386515977
0.00032606651050904353,0.00043980345506212313,0.00044523501554366845,0.0004454189018256804,0.00025724107453583585,0.00042230480402884933,0.0004448218626824317,0.0004454121680344237
0.00017337066552431402,0.0003056076048369497,0.0003124789210555149,0.0003131490327213181,0.0001373435443118392,0.00028970980234119286,0.0003121157614204751,0.00031314356725446843
9.296216160491963e-05,0.0001731703367403469,0.00017932218117308707,0.00017955168265016,7.411654202141986e-05,0.00015940085400542218,0.00017890624646839482,0.00017954547300146076
7.448099138454674e-05,0.00013256379821215467,0.0001365828590997456,0.00013671601633179973,5.88226709392666e-05,0.0001220774484601362,0.00013633513321086084,0.000136713006522967
3.102676118183053e-05,7.0489436286166e-05,7.408678790861483e-05,7.419431293528743e-05,2.6059385524557484e-05,6.361607102932182e-05,7.379791767159824e-05,7.41891669664391e-05
1.7962540785086726e-05,5.139137211497974e-05,5.6022631837072544e-05,5.6293601437692134e-05,1.9249855640842624e-05,4.4614500069150595e-05,5.568664453120371e-05,5.6287831326709056e-05
8.620939828903238e-06,2.0997035560898087e-05,2.3188031165511302e-05,2.3261027498245214e-05,7.983133389749605e-06,1.822624095952098e-05,2.300609470624607e-05,2.3257634455325948e-05
5.250001388303011e-06,1.4686783820059927e-05,1.6370751818190146e-05,1.6434238117462833e-05,5.406201356939719e-06,1.2518494293130016e-05,1.6231804796913303e-05,1.6431770549896214e-05
2.5191016033454083e-06,8.990392400217399e-06,1.0497594287482884e-05,1.0552413646858516e-05,2.6873124496000155e-06,7.498516082747361e-06,1.0362344520825673e-05,1.0549912395288104e-05
2.033463370533432e-06,7.336970946054266e-06,9.334402004169466e-06,9.43043083503037e-06,2.2495217563431347e-06,6.011320364783436e-06,9.171564297178181e-06,9.426986818962822e-06
1.77912211849416e-06,2.886331095690957e-06,3.5261291983026566e-06,3.551072902117906e-06,1.7181445467863605e-06,2.4141032343560715e-06,3.464388345245801e-06,3.549635039891535e-06
1.012394050747348e-06,1.6811465420884346e-06,2.535285762042642e-06,2.571433145162353e-06,1.4615372505051392e-06,1.3571674669261234e-06,2.465830492523788e-06,2.5697482506123875e-06
9.328417239057394e-07,9.50265156806413e-07,1.378578370644623e-06,1.4025625722892769e-06,8.433948798000653e-07,7.897398138958767e-07,1.3343725500108715e-06,1.4014140563339321e-06
8.17032382320248e-07,7.22738523424676e-07,1.099138874788092e-06,1.1184248679683186e-06,6.78079956694132e-07,5.903166407410927e-07,1.0635895985440283e-06,1.1176005746276733e-06
7.458629904204106e-07,4.001159162584236e-07,6.520979561376836e-07,6.688377111295153e-07,5.706143933191978e-07,3.3992715409139755e-07,6.224659712253103e-07,6.679144385435117e-07
6.210163228720926e-07,2.4110622050803296e-07,4.6272795731764473e-07,4.7370447150244547e-07,4.5894907799779815e-07,2.1675732102559963e-07,4.4289844680219203e-07,4.7313548005595714e-07
4.5443681398728754e-07,9.189682459446137e-08,1.890897744239294e-07,1.9675158610006693e-07,3.810721764183037e-07,1.8317654927023144e-07,1.7647552674401198e-07,1.963436726874285e-07
4.0693046289973485e-07,7.485699695701696e-08,1.3166302904099714e-07,1.349590186556483e-07,3.1782049711231824e-07,1.2402329818996455e-07,1.267630714528054e-07,1.348100602820406e-07
2.1219369746539583e-07,4.393959311806895e-08,7.950287368854969e-08,8.399890254835285e-08,2.531995861509022e-07,9.147880203592276e-08,7.344819882364528e-08,8.376636229876614e-08
1.5217212430359145e-07,3.664969075764055e-08,4.094122022138398e-08,4.241449958973876e-08,1.5357060291303212e-07,6.954350339523762e-08,3.863476985123028e-08,4.233201817373275e-08
1.3942164156196145e-07,3.1000197971159954e-08,1.3931313747392794e-08,1.4879645107731762e-08,1.3428808678904575e-07,6.866045793134748e-08,1.2819510066151954e-08,1.4828061409007388e-08
1.1637030330898764e-07,2.1237190350272917e-08,8.639062935579044e-09,8.974471343192618e-09,9.402263888572882e-08,5.339925594953406e-08,8.156537056747579e-09,8.95617062992032e-09
1.1254680440309476e-07,1.913185189480109e-08,4.288525488517711e-09,4.330992406954665e-09,7.733352236761341e-08,4.3795138675066856e-08,3.98095398926854e-09,4.3144107567084795e-09
8.740553915533956e-08,1.1158774176672117e-08,3.1718474290892604e-09,1.3110918880442425e-09,5.594039937740026e-08,3.995505920962751e-08,2.965543991267209e-09,1.3047466443681642e-09
7.683791056646545e-08,8.435922063912792e-09,1.1760405695587009e-09,5.637153870313801e-10,4.4069207016354134e-08,3.378207475629e-08,1.4651887864266252e-09,5.616308230267232e-10
6.284889207952942e-08,6.257688523648911e-09,5.170261162086193e-10,2.7054863099681924e-10,4.207237699454078e-08,2.6431633945303798e-08,1.439984784028257e-09,2.688178613012272e-10
5.201028165337691e-08,5.909122334862401e-09,2.0015722255639686e-10,1.9048142921131855e-10,3.2489680231875315e-08,2.1363634209093016e-08,1.0952788260929149e-09,1.8919416852483245e-10
5.045316868636713e-08,5.050745532991557e-09,0.0,1.0204621426702168e-10,2.8031017907324005e-08,1.6954870363899076e-08,6.406556357580156e-10,1.0172324978872797e-10
3.236208515345436e-08,4.889170087273378e-09,0.0,0.0,1.9019530158876885e-08,1.5983798833082137e-08,5.940027912655389e-10,0.0
2.469899308425761e-08,4.108379280733248e-09,0.0,0.0,1.3607863936906704e-08,9.308388637597269e-09,4.741846114577855e-10,0.0
1.8015774340229244e-08,2.812877374397169e-09,0.0,0.0,1.026293575475423e-08,9.17221374043397e-09,4.2304890339638593e-10,0.0
1.0856836745216667e-08,2.505207410732325e-09,0.0,0.0,6.540723335636332e-09,8.97337707780926e-09,3.832874676289056e-10,0.0
7.664622714434414e-09,1.6271504850002708e-09,0.0,0.0,5.354485063272684e-09,6.531628898679243e-09,2.5333370484146195e-10,0.0
6.395169344793371e-09,1.3572127291401742e-09,0.0,0.0,4.533587718833625e-09,4.610485675307584e-09,2.0044987364296683e-10,0.0
5.341948384169597e-09,1.3048285173347363e-09,0.0,0.0,3.133004309146639e-09,3.750694676988069e-09,1.9213666855601195e-10,0.0
3.146845611624917e-09,1.1259281544412817e-09,0.0,0.0,2.133297156765527e-09,3.4438568309367836e-09,1.766761141401906e-10,0.0
2.6973092252476515e-09,9.769941238815168e-10,0.0,0.0,1.8997537591721696e-09,3.0422523738793107e-09,1.2479290860799563e-10,0.0
2.3261235363648595e-09,7.864278358295295e-10,0.0,0.0,1.5664893882544165e-09,2.6552203948846733e-09,1.0258778385912754e-10,0.0
2.013941214636079e-09,6.282269990113426e-10,0.0,0.0,1.3157744820966686e-09,1.952724621075923e-09,0.0,0.0
1.1976322775604332e-09,5.239932805140263e-10,0.0,0.0,6.13066554402531e-10,1.2322000590392911e-09,0.0,0.0
1.0196385159296256e-09,4.261723530603396e-10,0.0,0.0,5.20917953384033e-10,1.0694364708464618e-09,0.0,0.0
9.97754096363093e-10,3.642195516085594e-10,0.0,0.0,4.98023071124242e-10,9.147157722375473e-10,0.0,0.0
5.192235262633071e-10,2.6858102463303304e-10,0.0,0.0,4.1576258576928806e-10,5.269957429594742e-10,0.0,0.0
3.9182122427252647e-10,2.192310572200218e-10,0.0,0.0,3.9248803450544654e-10,4.0854957252223364e-10,0.0,0.0
3.2569205620112875e-10,1.7176859016681557e-10,0.0,0.0,2.3152785002061043e-10,3.503190419284143e-10,0.0,0.0
1.6041956396640616e-10,1.522276502541446e-10,0.0,0.0,1.493252585587772e-10,3.050248819659005e-10,0.0,0.0
1.0868421287563433e-10,1.2777043186443126e-10,0.0,0.0,0.0,2.373798105492093e-10,0.0,0.0
0.0,1.182917016788767e-10,0.0,0.0,0.0,1.438695454647555e-10,0.0,0.0
0.0,0.0,0.0,0.0,0.0,1.1602533935919057e-10,0.0,0.0


==> fig/no_flow/supremizer_enrichment/pod_ev_u.csv <==
gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4
0.00032601143672960405,7.769012924367826e-05,1.2876590771082927e-05,1.3862456662430813e-06,0.0054685647448583456,0.0019338613003315984,0.0003073344356714116,2.928149085204764e-05
0.00020452510224698762,7.345648744460041e-05,1.1816222894044996e-05,1.2564585292034522e-06,0.003955150996440965,0.001809165280500884,0.0002693759087032914,2.5039390626992357e-05
0.00014114593431568042,4.7659258678900104e-05,7.838265329242825e-06,8.721524480849646e-07,0.001936098329550485,0.0010943650542610487,0.0001740050924657887,1.6981519170807096e-05
0.00011760393733729061,3.8569897154776904e-05,6.815733043132474e-06,7.974204282754737e-07,0.0013476323543316867,0.0008287538269565091,0.0001570917665606973,1.612833652769066e-05
8.969513495422085e-05,3.2367131346728656e-05,5.044600303829242e-06,5.745111694879559e-07,0.0011129007156036985,0.0006422056957482086,0.00011458511561138353,1.1936341194098586e-05
7.88009793395464e-05,2.4083426294644556e-05,4.824325000292014e-06,5.093139703625103e-07,0.0008019902836996014,0.00046873561935279915,0.00010898179729547356,1.0985260981002445e-05
6.922515253347015e-05,2.1398537685154658e-05,4.419927822407239e-06,4.717850740882588e-07,0.0005245568668840142,0.00039840543162840197,9.609258603828542e-05,9.385286359958367e-06
4.523848019440084e-05,1.859021987313865e-05,3.3296894046167486e-06,4.248834017007989e-07,0.00039051446506981947,0.00034013021306784566,7.769051371770094e-05,8.956343199958338e-06
3.068700059816657e-05,1.5894086430807275e-05,3.1015357458701123e-06,3.356885261397797e-07,0.0003328167279394725,0.0002842232805975644,6.208274468661441e-05,6.790485548533448e-06
2.6649431957108e-05,1.104866727442387e-05,2.4100246875230607e-06,3.1761834799812477e-07,0.0002882956771898236,0.00019015954345879627,5.392396396827496e-05,6.061473605335143e-06
1.9235393121995018e-05,8.63505680413567e-06,1.9761924112983224e-06,2.5052720700623706e-07,0.00022772119763245116,0.00018530282384008378,4.093727505855473e-05,5.276388632807964e-06
1.8748450695364598e-05,7.798717036272436e-06,1.623796151954043e-06,2.1249374605334563e-07,0.00015147339901350147,0.00010698825305796448,3.576613075954945e-05,4.185782440756495e-06
1.4269021533687946e-05,5.279882809820277e-06,1.3413999752885274e-06,1.698415460237202e-07,0.00013037658922524523,9.188573610907766e-05,3.016080546915147e-05,3.4890408206122628e-06
1.3403304491630483e-05,4.820643974411755e-06,1.126434753619402e-06,1.5224626159824068e-07,8.111128262424484e-05,7.670249312653875e-05,2.3672959803048766e-05,3.1586991923451117e-06
1.026833136364347e-05,3.8498364443676526e-06,8.119376753105155e-07,1.180993422565504e-07,7.129761189901559e-05,6.343656668560618e-05,1.7451778742569557e-05,2.524189591127797e-06
8.879993528803955e-06,3.019717315933266e-06,7.110103804184331e-07,8.979446819917139e-08,6.570211190019434e-05,5.793375142797403e-05,1.589195848477583e-05,1.974723537029066e-06
8.439597501264921e-06,2.49025153531587e-06,6.74557698019552e-07,8.539455713956846e-08,6.069937474702822e-05,5.4434411045268285e-05,1.386419838329267e-05,1.8354295154205733e-06
7.219917907670754e-06,2.259991114185101e-06,5.376203079865589e-07,7.344594733350766e-08,4.4953390435821614e-05,4.935563219489233e-05,1.2057029651867289e-05,1.5682671232232005e-06
5.61043421906826e-06,1.6407803535274265e-06,4.577874634004732e-07,6.405512381683983e-08,3.742079108207967e-05,3.763043029048437e-05,9.006026959043448e-06,1.3200762607101015e-06
4.686877913074842e-06,1.5402416568570277e-06,4.2036947435896605e-07,5.4669154723996476e-08,3.318464384519167e-05,2.8350538504718994e-05,8.525332435448005e-06,1.1835015136973091e-06
4.50213306079365e-06,9.092008469429262e-07,3.6322700446118365e-07,5.20153846146181e-08,2.5803153644617733e-05,2.124044140174575e-05,7.785550700715499e-06,9.95206870702141e-07
4.222919135876213e-06,8.596810673695115e-07,2.858944011608808e-07,4.6253871199364034e-08,1.9724286138939243e-05,2.0603572189441433e-05,5.620336928101171e-06,9.424500426522986e-07
3.974419049418629e-06,7.930554046582293e-07,2.091186641794967e-07,4.047872902626456e-08,1.7753619027545424e-05,1.792982270517694e-05,4.470686406336914e-06,8.371381861590538e-07
3.305733400950325e-06,6.794548385628467e-07,1.821076312802908e-07,2.9778043739045502e-08,1.4257331698599954e-05,1.6081950536862146e-05,3.7163877935486425e-06,6.54217283513005e-07
2.5051773524337183e-06,5.954408151338679e-07,1.5788241085177166e-07,2.3282154175716246e-08,1.2064640582120246e-05,1.3541965113510903e-05,3.2647329382621483e-06,4.706230978328053e-07
2.296187013919615e-06,4.97139293407105e-07,9.653317501851678e-08,1.9667861962349998e-08,1.1175781305779502e-05,1.0152183268784841e-05,1.96290937116669e-06,4.1539527237844667e-07
1.9128687705318612e-06,4.727914490874304e-07,5.355195371226756e-08,9.522860923732375e-09,8.130000670292525e-06,9.361108682165585e-06,1.845992643459214e-06,2.060246448121635e-07
1.6283732223082768e-06,4.438337618730965e-07,4.316255565481985e-08,8.663290753607327e-09,7.167597444214043e-06,7.856576600082272e-06,1.8014920000885876e-06,1.7197956693466284e-07
1.319725541444622e-06,4.024084442641663e-07,2.9269517885360204e-08,4.99731220701256e-09,5.3617645176566555e-06,5.498739305451738e-06,1.0469986185832338e-06,1.1197782801514528e-07
1.0232495259921096e-06,3.162334797295445e-07,2.0095031504094624e-08,3.4845423718476614e-09,5.144082388067779e-06,5.0420445154637175e-06,9.025799739222356e-07,8.666453862602817e-08
8.351630369522723e-07,3.053624868087071e-07,1.9151428239535678e-08,1.8319488517514868e-09,4.304433121380372e-06,4.498372307407557e-06,8.781918154036317e-07,4.115079130496838e-08
7.504100014633722e-07,2.748324227604317e-07,1.8198340511066032e-08,1.5966274471966912e-09,3.447428024403382e-06,4.1674495404854785e-06,7.67947269016627e-07,3.374040135473373e-08
6.517817258811927e-07,2.3230935376697727e-07,1.6196294042063245e-08,6.911673120045873e-10,2.5804989582618945e-06,3.850636033490762e-06,6.786995825408272e-07,1.4762193995798694e-08
6.134002870430581e-07,1.787696896276944e-07,1.305601860634496e-08,5.095095750788883e-10,2.278126615369284e-06,3.0034265825588833e-06,5.990619285428164e-07,1.3085114668693606e-08
4.834053875380883e-07,1.539811663993597e-07,9.453214517580793e-09,2.2693743666993757e-10,2.0028075084917063e-06,2.5784718610433027e-06,5.091250116450942e-07,1.2288383020252313e-08
4.1123873236964277e-07,1.1592946409173004e-07,8.72481344225496e-09,2.0335186022895836e-10,1.5046429271803413e-06,2.472607944658056e-06,4.094758574133926e-07,1.139265911572614e-08
3.3912465620577213e-07,1.1087527025315327e-07,8.430524647757988e-09,1.9186250147530872e-10,1.3697529324117937e-06,1.899272764870412e-06,3.4962549999530905e-07,9.008014115881045e-09
2.9563169694671223e-07,1.0509724697642077e-07,7.1450385421731305e-09,1.6360434295095767e-10,1.0292520658793016e-06,1.555681671273845e-06,3.0045015078648786e-07,7.005471899540863e-09
2.3052484681972297e-07,8.43079945424936e-08,6.554686860843158e-09,1.2247554367514972e-10,5.43631659583392e-07,1.336748183077179e-06,2.751956691431971e-07,6.103474001333256e-09
2.196878453459738e-07,8.105413614634034e-08,5.584752843317835e-09,1.1000241637999419e-10,5.269994002221136e-07,1.2705982953086563e-06,2.2229147577080535e-07,5.374706555290596e-09
1.5397879844391235e-07,7.833500479016556e-08,5.23780101922077e-09,0.0,3.9585581961052645e-07,8.349520320944528e-07,1.8064621360770362e-07,5.248535067902189e-09
1.3902083477433922e-07,7.616691736224444e-08,3.4844573303491737e-09,0.0,3.2374490465829994e-07,8.282517422122031e-07,1.5228418596769454e-07,3.70191764117533e-09
1.2823474960809872e-07,6.292576001387728e-08,3.2876517516259207e-09,0.0,1.9910906277878853e-07,7.141324138089976e-07,1.3600661480519999e-07,3.227874830073187e-09
1.1219615986370678e-07,4.1794556739738704e-08,2.872711758924856e-09,0.0,1.680626665036938e-07,6.255182505099445e-07,1.3099137658470658e-07,3.0820602524649553e-09
9.071869465119131e-08,3.959275161322039e-08,2.2948209349586437e-09,0.0,1.59430348345964e-07,6.030981121875566e-07,1.0403146014407954e-07,2.4023650670401513e-09
8.27242745225741e-08,2.9671302326957396e-08,2.0455548240745674e-09,0.0,1.3610082562329016e-07,4.814800226913017e-07,8.489941169282986e-08,2.0157663392275504e-09
6.069054933926396e-08,2.3908382477895636e-08,1.9439509188242914e-09,0.0,1.2659425674588253e-07,3.115726644576882e-07,7.478073932812375e-08,1.7428301859191707e-09
4.401778275238591e-08,1.9331188542090912e-08,1.7066274120485e-09,0.0,9.727734122442024e-08,2.2146753461618413e-07,6.146185071268252e-08,1.6247977620993467e-09
3.2055034792735974e-08,1.69558091533716e-08,1.4390123108033701e-09,0.0,8.341661194422291e-08,1.7853382947685408e-07,5.7356358002106e-08,1.328148570645283e-09
2.9337126360588074e-08,1.254061112795369e-08,1.2850752945450466e-09,0.0,8.306196945694117e-08,1.3011669770804777e-07,4.7081261274470614e-08,1.1935604361549047e-09
2.5157814565475486e-08,1.1170779559222984e-08,1.0372768264539926e-09,0.0,5.1300326180946706e-08,9.42190613613937e-08,4.3792551459511754e-08,1.1070823807944012e-09
1.990171746299514e-08,1.0083622091306684e-08,8.334011329413694e-10,0.0,3.621039622145615e-08,8.434396857275283e-08,4.2127615773458214e-08,9.527891977646984e-10
1.4421532988106208e-08,6.733561404790069e-09,7.514793450777332e-10,0.0,2.8017445099690876e-08,7.938084633844737e-08,2.73737281342922e-08,8.470263867495117e-10
9.541093701502101e-09,5.127675934899293e-09,6.047335384895096e-10,0.0,1.7770075639817802e-08,5.74163492109602e-08,2.0187910195006125e-08,6.689721401517155e-10
7.473338919398248e-09,4.022352266525147e-09,4.76984710638435e-10,0.0,1.6124934004287035e-08,4.868692567975191e-08,1.7736183895960157e-08,5.89570434752594e-10
7.1114164685122305e-09,3.574418590226103e-09,3.704740081658036e-10,0.0,9.580209767804626e-09,3.624678952350652e-08,1.6163180626500563e-08,4.803676426448008e-10
4.823787659269841e-09,3.2231869391669703e-09,2.975108400122763e-10,0.0,8.374928303501056e-09,2.703031569476639e-08,9.668895541219244e-09,4.549395277997915e-10
4.057299563707862e-09,2.176795141541881e-09,2.3159980303423577e-10,0.0,6.762887579674583e-09,2.3942452449011975e-08,8.41521744296397e-09,3.4818073899393607e-10
3.6832487242540213e-09,1.939786093493634e-09,1.6845181191628618e-10,0.0,6.2966561003597024e-09,1.2943015038943005e-08,7.610525596714345e-09,2.754237759171475e-10
2.094897138110402e-09,1.4964555904225582e-09,1.511875770404739e-10,0.0,4.936434802315169e-09,8.847305866903119e-09,5.3488754177617445e-09,2.0386638069987474e-10
2.060929484890506e-09,1.1724366754942103e-09,1.326359665968667e-10,0.0,4.573347768469277e-09,7.342675616120888e-09,4.022754904137385e-09,1.7004881414055202e-10
1.4327509002476049e-09,6.686554598488979e-10,0.0,0.0,3.763279371912153e-09,6.225093380794605e-09,3.940661931279136e-09,1.489138503378763e-10
7.582647474303538e-10,5.91694346932365e-10,0.0,0.0,2.0084271223443257e-09,4.566154213064507e-09,2.5076692487986426e-09,1.1174653901184272e-10
6.665925189805456e-10,5.488567661964592e-10,0.0,0.0,1.5877161708886913e-09,3.352634113553181e-09,2.2775506587707826e-09,1.0322699063896435e-10
6.148354802518291e-10,4.900028347678945e-10,0.0,0.0,1.3943539924359194e-09,2.766276942327877e-09,1.6616126960933464e-09,0.0
3.647116837179066e-10,3.799911750672091e-10,0.0,0.0,1.1851347836210987e-09,2.4207666081725857e-09,1.2658794995678447e-09,0.0
2.741097431335615e-10,2.9033353555924704e-10,0.0,0.0,1.0712298033223736e-09,2.134891886960479e-09,1.0715589184535705e-09,0.0
1.9720252776457968e-10,1.6753265077500695e-10,0.0,0.0,9.732017863154067e-10,1.5127588506196514e-09,5.393819679338708e-10,0.0
1.4052106784419158e-10,1.4416533982945617e-10,0.0,0.0,7.860092740910472e-10,1.3776538242105422e-09,4.2856136848968796e-10,0.0
1.2586033615517467e-10,0.0,0.0,0.0,7.6697293313494e-10,7.568108230753718e-10,3.9130479940828986e-10,0.0
0.0,0.0,0.0,0.0,6.567313806691004e-10,5.909656789865654e-10,2.74650497167002e-10,0.0
0.0,0.0,0.0,0.0,6.294166281358295e-10,4.010578001890464e-10,2.0449407113819695e-10,0.0
0.0,0.0,0.0,0.0,5.460000463358728e-10,3.0385839964168943e-10,1.6739430188956688e-10,0.0
0.0,0.0,0.0,0.0,5.006272936499899e-10,2.2580574049785464e-10,1.232660494109469e-10,0.0
0.0,0.0,0.0,0.0,4.222268036370081e-10,1.9180514005205072e-10,1.0490775485810981e-10,0.0
0.0,0.0,0.0,0.0,3.397050351228328e-10,1.341683511523376e-10,0.0,0.0
0.0,0.0,0.0,0.0,3.1309735016040885e-10,1.0183138496286288e-10,0.0,0.0
0.0,0.0,0.0,0.0,2.674677190599921e-10,0.0,0.0,0.0
0.0,0.0,0.0,0.0,2.590125144847702e-10,0.0,0.0,0.0
0.0,0.0,0.0,0.0,2.5433744045567136e-10,0.0,0.0,0.0
0.0,0.0,0.0,0.0,2.292266565999595e-10,0.0,0.0,0.0
0.0,0.0,0.0,0.0,2.027466229684611e-10,0.0,0.0,0.0
0.0,0.0,0.0,0.0,1.7299661780218844e-10,0.0,0.0,0.0
0.0,0.0,0.0,0.0,1.5214489023831313e-10,0.0,0.0,0.0
0.0,0.0,0.0,0.0,1.4834601490138783e-10,0.0,0.0,0.0
0.0,0.0,0.0,0.0,1.245536686689351e-10,0.0,0.0,0.0
0.0,0.0,0.0,0.0,1.2010806271455286e-10,0.0,0.0,0.0
0.0,0.0,0.0,0.0,1.061098102246745e-10,0.0,0.0,0.0


==> fig/no_flow/supremizer_enrichment/pod_grad_p.csv <==
gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4
5.460707098347314,5.5344943622790606,5.560805749588284,5.5767971120432245,5.45073494495482,5.534293269311547,5.5607918132601,5.576795000263112
5.227897113106891,5.272598267503698,5.295434987634768,5.309101421555739,5.218204513790767,5.2723445921796825,5.295426170829114,5.309100474448588
11.4747934825816,11.423793579726238,11.437364427323258,11.453081261389478,11.39663618680715,11.421655256847055,11.43734473448267,11.453080299252646
12.127046662092111,12.492257995212187,12.550784556634477,12.591096817352685,12.058130452294995,12.485528299370166,12.550726375583075,12.591095377905548
17.831089284844502,17.558520027537355,17.515799726697104,17.525793347097334,17.50487109009833,17.531277252537016,17.515515512170023,17.525790603349005
20.30438461725183,19.808311593697997,19.77865027006752,19.792502884657516,20.15600067899667,19.804725660878358,19.778621022428247,19.7925034253983
25.09440913174939,24.517063443752907,24.36021496240233,24.366012878711892,24.804757562894892,24.469855946187813,24.359612987275177,24.36601024000132
26.940117957746605,26.08576082491232,25.888064749560773,25.877216900814165,26.786002716108577,25.990368163143494,25.885974629906478,25.87719551696684
34.76595784750542,32.99027955745465,32.37360750089723,32.33464018060482,33.60589643730752,32.871569414839485,32.371960058327,32.334620578423575
34.65751077702298,32.39977740909311,31.815045403282497,31.769984668105213,35.09308472848407,32.284625020814886,31.814214792005888,31.769984760826535
38.703656980310136,37.04002520868248,36.27084996956719,36.19888110505748,38.992727173802955,36.70912606753776,36.260122358543896,36.1987169776837
45.484406835638495,42.49501862787643,41.27538162569657,41.167213368000255,45.23972630329704,42.37151492683082,41.27031116040987,41.167145151411766
46.16535798920549,46.77694905230803,44.894130785138294,44.666948648710814,46.37925059118105,46.06522510552035,44.87778476073527,44.6667531831437
48.84079283225706,47.05944973427028,44.86633536849255,44.563953671629,46.98248684233817,46.90980067298572,44.85561749238182,44.56388295959856
50.78602351210581,50.430174462788706,48.15924070860379,47.847167908380364,50.11746802986926,50.07465339803353,48.12364312791451,47.84649095070902
50.85534653599276,59.3982958615815,55.89323425177771,55.43816090265213,49.31356504056615,59.032856886914544,55.879282593579646,55.43796272092879
53.54667777539444,58.50705302053066,56.08816399447261,55.49287250097107,52.196270404517946,57.2591146375454,55.97095736299987,55.49105226469294
47.36099066059861,64.61589159249434,59.53049529678917,58.739013999441404,41.395267906616866,64.53267915839153,59.53836901155565,58.73892016381714
41.26399911089299,67.97974938117068,63.11371377458838,61.96693999008101,46.10459745132398,67.37928858880436,63.0230074672424,61.965616269926024
50.770692580528234,74.82225757640886,69.50785497757849,68.26070024157752,48.801777186690636,73.93507055110894,69.41836042489386,68.25911284743243
45.928903663699785,71.57234407074998,67.44523185040369,66.25973863195902,48.1481908493691,71.4595037339006,67.22805933085507,66.2541208838042
35.280405632935704,86.51480920846355,79.34547218648544,77.34554578659557,42.159770310392304,85.43223168764128,79.3327236031124,77.34536382258614
40.91551088117559,79.73048857617263,80.4508651496341,78.28054124363193,52.75615951544801,78.84778687868348,79.8997166669671,78.26814269727596
40.534400923375,89.42984640892284,80.59515775041555,77.67824278858801,32.995675761584025,87.47439372372936,80.57659802787707,77.67773801624844
57.3686226813538,89.45859328474442,90.27105546725478,87.18688660165442,32.78824660978778,88.46461946862564,89.63961106315878,87.16824959278497
34.77464586851249,95.71178222822313,89.03182804848801,85.63112798516312,38.40764921916781,91.61477178242791,89.15629230703618,85.63620037573236
29.060312391455838,97.69812157479635,101.31545736944251,95.80273116163744,32.804954330261836,58.008121978159984,100.91676503716633,95.79653525679173
40.728512560928486,96.27571916323858,85.27620050881312,82.33231778821794,33.03077030095896,56.87846127318848,85.4291577330614,82.33307136881591
39.209061418446645,61.165446114018366,105.87477353035995,99.6771348948316,43.38909086691404,82.56938690622418,104.61796158381142,99.6378477133209
38.417019449109326,89.10870056620203,96.52865636870683,91.52124156663287,37.37438030483998,84.47237241578121,96.47072088103711,91.5190214421023
38.746280014912266,66.9013761802623,108.41908472807884,101.48453704946867,44.25696828012595,81.10449596645653,107.7957876114173,101.45798409875881
44.63117493050178,68.46850859862435,97.20991592422484,92.42671362128853,38.781928066862285,62.65705309946842,96.84111735375429,92.41476052701422
40.801012609407806,96.26810304149438,103.03332647971206,106.59201602097491,44.57626043072625,69.62642812356943,100.78348704204694,106.56018671353074
41.41800516037869,70.32400722929114,72.66869841790759,113.7949924257976,41.98255579714026,69.60236354299286,73.91846951114185,113.71602961912218
39.42770475483303,60.487348505743476,121.32052245534483,110.65175283655105,40.140675336841596,67.0207428597384,85.42038993367656,110.63645578757576
40.91974910705954,76.7862132465701,119.27827227874414,95.64303108468299,44.01834785592722,75.12491349796231,83.67030441244827,95.67157007769835
40.50459623368095,93.86396520905257,125.75693558165403,95.46583575021735,40.512726696089985,61.719107771238825,118.82272437528094,94.99992862808196
51.06135891407029,72.76494271019259,0.0,116.44301781348472,38.79840848285927,62.671994321248135,98.57071613129135,116.45059452257031
33.79485968639436,69.97605568567676,0.0,0.0,40.88619415287031,95.28074094021716,101.05575290779713,0.0
37.30991699378361,95.01476938591297,0.0,0.0,41.49453017161393,64.08290167065141,117.91975428842426,0.0
44.56904109278735,70.70214047451863,0.0,0.0,41.189015294159574,63.5092716996978,109.8314389387866,0.0
39.878639364656294,55.45182240605781,0.0,0.0,43.756478602272345,64.22132282480467,107.83288569949362,0.0
40.738003357154206,77.97121759192255,0.0,0.0,42.00927513008606,64.38349159518177,103.96097765758525,0.0
48.598271822617384,79.57555551424717,0.0,0.0,43.70542124831071,102.3438028523355,94.2045307333824,0.0
41.43777964525688,77.03252930430064,0.0,0.0,41.1164189644748,86.64638134239796,112.9209517756839,0.0
43.37713915975558,80.90347995728723,0.0,0.0,40.16310484226497,76.8508671898986,119.0786376823605,0.0
44.812838210343195,59.87603232042483,0.0,0.0,45.89121139117478,70.81829956705063,108.47554973279698,0.0
43.87308966838189,61.4921693534263,0.0,0.0,44.38512621532537,72.01891379028356,105.01000847038178,0.0
46.36697017390472,73.73201268283789,0.0,0.0,41.111263094621535,73.60868020278862,0.0,0.0
41.4033386980268,68.23289262366357,0.0,0.0,42.66011307996414,87.17710699454231,0.0,0.0
42.31073999621567,59.09606293593558,0.0,0.0,37.52311957999691,83.87520231226085,0.0,0.0
40.91892391038754,108.71981359733083,0.0,0.0,34.67127299848142,77.07844065344716,0.0,0.0
39.425948700140275,68.61819985244676,0.0,0.0,40.06293142706964,67.13258074458265,0.0,0.0
42.36215804076621,67.05688825062718,0.0,0.0,39.432249453846524,70.29987956174219,0.0,0.0
42.410693780957665,68.72486296533208,0.0,0.0,39.880821189762685,91.89244735406704,0.0,0.0
44.5690746161546,92.34213797832282,0.0,0.0,37.150679060836296,92.45920494905755,0.0,0.0
43.84114088912316,92.1804053084305,0.0,0.0,0.0,82.88563516422172,0.0,0.0
0.0,61.1761374524577,0.0,0.0,0.0,83.54802161376361,0.0,0.0
0.0,0.0,0.0,0.0,0.0,100.5979169058385,0.0,0.0


==> fig/no_flow/supremizer_enrichment/rank_p_L2_H1.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4
2,7.451193844863277,7.400206308559672,7.385218476338308,7.381298497469471,7.451392373614916,7.400222435368673,7.38521877223778,7.381298461661051
3,6.525930624056787,6.3826530877442265,6.3445173936586166,6.334912623005225,6.522337674817871,6.3826586922069515,6.3445182687576,6.334912632316428
4,5.927381680243407,5.639826529638243,5.565561526350749,5.546823708833169,5.921155423069343,5.6398115411088705,5.565564921111079,5.546823896930669
6,4.94218835211648,4.3254612200998945,4.159160609919307,4.117234850093438,4.912045937990047,4.325176951488619,4.159170115138981,4.11723527717298
8,4.519431953756315,3.568107060775795,3.2856494004263683,3.2130780908143657,4.457607090770682,3.566645819587624,3.2856713190144493,3.2130790546047354
12,4.160170785507121,2.532144763483239,1.8519028235333066,1.6482352079106948,4.034176784714097,2.518445142433447,1.8518499659548873,1.648237222963757
16,4.108206193401873,2.2681181188256287,1.28410825163925,0.902931293382796,3.9566856008622993,2.238136551121296,1.2836409537175015,0.9029312558196605
24,4.105570393069126,2.215299293230511,1.0980242342857531,0.5601682603283313,3.94248485093576,2.1757477935485667,1.0968386257433784,0.560157043772178
32,4.106632216800737,2.2144579217635036,1.08978426202846,0.5385479184175678,3.9402892074179876,2.1731063962745405,1.088297695056112,0.5385307672060926
64,4.104398024595273,2.2151381009553637,1.0897587381864946,0.538425592726492,3.9414992972999143,2.1732168643081695,1.088184368646054,0.5384055631664391
128,4.112572027815754,2.2217851986056005,1.1020670432614568,0.5594439200274057,3.930806714988065,2.1760260817957766,1.1002570505368787,0.5594219388993152


==> fig/no_flow/supremizer_enrichment/rank_p_L2_H1_ratio.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4,rem_gd_1,rem_gd_2,rem_gd_3,rem_gd_4,rem_ngd_1,rem_ngd_2,rem_ngd_3,rem_ngd_4,ratio_gd_1,ratio_gd_2,ratio_gd_3,ratio_gd_4,ratio_ngd_1,ratio_ngd_2,ratio_ngd_3,ratio_ngd_4
2,1.8154169747214088,3.3407426405459995,6.776929807994297,13.709040946757156,1.8904969433127692,3.4051928074488274,6.786734844782463,13.70955087880332,0.11200229153692684,0.11402680036971236,0.11415295299093504,0.11416643934005352,0.11200229153692684,0.11402680036971236,0.11415295299093504,0.11416643934005352,345.2983509420076,437.2324439631034,467.3893792307919,474.6899851051866,357.02690584475175,438.84788831549196,467.4194551750652,474.6901693960268
3,1.5899848369847847,2.8813793076790386,5.821946795505167,11.765623158673323,1.654785953986072,2.9369635387211264,5.830370708827225,11.766060876228531,0.057121529513671734,0.05893544389220535,0.05903834436052161,0.05904705913118383,0.057121529513671734,0.05893544389220535,0.05903834436052161,0.05904705913118383,450.6477257325452,607.9774964913049,661.6941459677098,674.7366661173342,472.77221502392115,611.1001812044523,661.7524130395202,674.737033390928
4,1.444153721136218,2.5460383382895406,5.1071501712503755,10.301931750207181,1.5022596673112623,2.5951443842233712,5.114542242539188,10.30231534813462,0.02790850714795106,0.029586542200779258,0.029684469043216862,0.029692992991266685,0.02790850714795106,0.029586542200779258,0.029684469043216862,0.029692992991266685,655.2758390850079,909.2244134361429,1003.4843794165366,1026.4155973409245,699.5954577585205,915.4365689681039,1003.6011635432681,1026.4163939982939
6,1.204120146852429,1.9526824166106722,3.8165884467608957,7.646803765854607,1.2462379332034885,1.9902187501501436,3.82211896713231,7.647089032585284,0.008037179843840251,0.009338144270767639,0.009413253163900924,0.009418317282679965,0.008037179843840251,0.009338144270767639,0.009413253163900924,0.009418317282679965,943.0101989447122,1478.1071656273823,1711.5276293040845,1769.0761727215881,1069.1285691329115,1497.5442354378383,1711.9002905709167,1769.0788361727418
8,1.101119318027634,1.6107831196785931,3.0150245969985354,5.967543397303806,1.1309419980930409,1.6411826533119804,3.0194068336991124,5.967767189677915,0.0029324366104294423,0.003896634313799032,0.003957209401419036,0.003960797992857662,0.0029324366104294423,0.003896634313799032,0.003957209401419036,0.003960797992857662,1220.5488185498693,2008.028098286027,2427.9528577949354,2533.3199816961737,1478.2397169835247,2052.5638843617035,2428.855746926586,2533.3269908702664
12,1.0135885361452845,1.1431092094850221,1.699369556435145,3.0612125986885634,1.0235132573733225,1.1588558803288962,1.7017796058392247,3.061330223391901,0.00024280809889112766,0.0004868878487925682,0.000515532318283991,0.0005167085061220072,0.00024280809889112766,0.0004868878487925682,0.000515532318283991,0.0005167085061220072,1898.36262624844,3090.89721722056,4348.844642406647,4696.607764224646,3044.2379108692053,3326.6272718653145,4355.1160550223585,4696.662361779816
16,1.0009278263910517,1.0239172527651506,1.1783417802881573,1.6769843513762255,1.0038529256044237,1.0298726224148795,1.1796171592821532,1.6770466681462102,2.637564393474408e-05,5.927290543892091e-05,6.95178582654709e-05,6.995289276706798e-05,2.637564393474408e-05,5.927290543892091e-05,6.95178582654709e-05,6.995289276706798e-05,1185.7524040476928,4007.277741526187,6636.566574194145,7510.522880254513,4547.537635558362,4831.612016164925,6668.630039274779,7510.830238815308
24,1.0002856371304214,1.000072768499209,1.007584702750825,1.040381935583222,1.0002500453663714,1.0011646004050327,1.007952932744377,1.0403998065655478,3.4107474681914964e-06,1.0212413936807417e-06,1.5879467843390912e-06,1.6312891819331976e-06,3.4107474681914964e-06,1.0212413936807417e-06,1.5879467843390912e-06,1.6312891819331976e-06,2821.9937811166005,699.2982147856608,11387.731505448273,14642.628199181589,2278.119184931257,10777.982449725028,11908.302559951502,14648.14669505596
32,1.0005443410195785,0.999692940502641,1.000023421552928,1.0002271914499017,0.9996929874165509,0.9999491684261045,1.000104142655715,1.0002325459620387,5.62343111372034e-07,8.043876316566412e-08,9.353596825930689e-09,6.768875956505447e-09,5.62343111372034e-07,8.043876316566412e-08,9.353596825930689e-09,6.768875956505447e-09,32622.467303622027,37456.05880082873,5947.4779733825435,19462.8369418326,16960.59279142986,5968.885711531838,26369.845036659968,19920.113749858483


==> fig/no_flow/supremizer_enrichment/rank_p_L2_L2.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4
2,0.48389119025769567,0.4837839241912472,0.4837770574474856,0.4837768087500572,0.483843833559225,0.4837832924991122,0.483777051844628,0.48377678786738465
3,0.34818522443024547,0.34782230746265314,0.34780258940356984,0.34780178014299307,0.3481525074107941,0.3478219635191216,0.34780258847353557,0.3478017704953382
4,0.24506973216696326,0.24408333188506057,0.24403657764706632,0.24403449294647045,0.24519936305599016,0.24408446127323746,0.24403658446395948,0.24403449065279664
6,0.1407988434318927,0.13775502834698758,0.13761026761145342,0.13760319632140325,0.14111790996872411,0.13774902134930597,0.1376101605475309,0.13760319300201676
8,0.09602615348833818,0.0892876456150001,0.08896675647613209,0.0889513132698366,0.09701793504404581,0.08929340636255712,0.08896668903362344,0.08895131130282914
12,0.05791413996233449,0.03376883297721599,0.03230925271636706,0.032234542446557886,0.060365729854072056,0.033834581943277466,0.0323091440473129,0.0322345381956261
16,0.05368558797948215,0.01635950954015403,0.012134710420444684,0.01189252077516553,0.05671269111307915,0.01657962048894827,0.012135087051154798,0.011892517413653946
24,0.05335586650163082,0.012016627656453551,0.0031663052034336084,0.0019211549970413915,0.056590749182987135,0.01238330967824312,0.00316988248623299,0.001921156496432614
32,0.053328217264252825,0.011942431551355607,0.0026061210210011148,0.000629548959273831,0.05656734548827549,0.012323995074878621,0.002611377935862399,0.0006295686108462765
64,0.05336540410746884,0.011937537845521365,0.0026052263956096,0.0006194539273522974,0.05649141344702338,0.01229681027065657,0.0026108768792193838,0.0006194734749463538
128,0.05419280079837903,0.012607439082096775,0.004739961311960497,0.004007129682553958,0.05829723024271912,0.013184378622428631,0.004743404664699848,0.004007035480513363


==> fig/no_flow/supremizer_enrichment/rank_p_L2_L2_ratio.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4,rem_gd_1,rem_gd_2,rem_gd_3,rem_gd_4,rem_ngd_1,rem_ngd_2,rem_ngd_3,rem_ngd_4,ratio_gd_1,ratio_gd_2,ratio_gd_3,ratio_gd_4,ratio_ngd_1,ratio_ngd_2,ratio_ngd_3,ratio_ngd_4
2,9.067507280245104,40.52627354582584,185.69482416682104,780.9730270301803,8.564909320475136,39.342177511963946,185.29293958483046,780.9483495790995,0.11200229153692684,0.11402680036971236,0.11415295299093504,0.11416643934005352,0.11200229153692684,0.11402680036971236,0.11415295299093504,0.11416643934005352,2.0651614755328116,2.0513105667937213,2.0501743316842638,2.0499861282711667,2.0616861700897693,2.051228849709756,2.0501740260016414,2.0499859510796634
3,6.524549570149599,29.1368548492725,133.501867626436,561.4651304731988,6.162927888807123,28.28554363802103,133.21294130787345,561.4473977686579,0.057121529513671734,0.05893544389220535,0.05903834436052161,0.05904705913118383,0.057121529513671734,0.05893544389220535,0.05903834436052161,0.05904705913118383,2.0725125038476446,2.050342625396139,2.0488354695823845,2.0486319950112906,2.0661016892927093,2.0501908322683415,2.048834959397977,2.0486318809469983
4,4.592296006480801,20.446706435082334,93.67192734509506,393.95099808235216,4.340471375989444,19.84941264448776,93.46920431457613,393.9385631869548,0.02790850714795106,0.029586542200779258,0.029684469043216862,0.029692992991266685,0.02790850714795106,0.029586542200779258,0.029684469043216862,0.029692992991266685,2.049959425115073,2.008824407089179,2.0060006442570084,2.005606172540047,2.0399316791833644,2.008548761424674,2.0059997634474707,2.00560613402291
6,2.6383917780955577,11.539651654270521,52.82084806270889,222.13628850422188,2.498041761710599,11.202012417643902,52.706491693577846,222.12927359631203,0.008037179843840251,0.009338144270767639,0.009413253163900924,0.009418317282679965,0.008037179843840251,0.009338144270767639,0.009413253163900924,0.009418317282679965,2.1122394031304457,2.0168828494141327,2.010973062970166,2.010365052100987,2.08070306321626,2.0157732408124,2.010966801618895,2.010364952536023
8,1.7994083450573681,7.479569637427233,34.149337894803054,143.59633435538456,1.7173925933899221,7.261509643328783,34.07540575418602,143.59179997260142,0.0029324366104294423,0.003896634313799032,0.003957209401419036,0.003960797992857662,0.0029324366104294423,0.003896634313799032,0.003957209401419036,0.003960797992857662,2.1733311388712715,2.0093696814015205,1.9984528871469713,1.9975652440563199,2.1215121598338964,2.0073992700049024,1.9984424065835762,1.9975651495920632
12,1.085237541642246,2.828793794348901,12.401706343377876,52.03702975027774,1.0685823945736805,2.751492557709514,12.37482483546788,52.035380850516,0.00024280809889112766,0.0004868878487925682,0.000515532318283991,0.0005167085061220072,0.00024280809889112766,0.0004868878487925682,0.000515532318283991,0.0005167085061220072,2.0846967392565565,2.049402697776026,2.011708228050184,2.0101894806538607,1.8646064511022604,2.040649391657191,2.0116374361234235,2.0101889034005143
16,1.0059998397345313,1.3704257738786283,4.657833361774022,19.198394343865356,1.0039170141540763,1.3482862729460512,4.6478970907211155,19.197783108766416,2.637564393474408e-05,5.927290543892091e-05,6.95178582654709e-05,6.995289276706798e-05,2.637564393474408e-05,5.927290543892091e-05,6.95178582654709e-05,6.995289276706798e-05,1.2995322970718126,2.1110613973542693,2.020545452929113,2.016333015552338,0.949722407042201,2.086489127017221,2.0202529704575207,2.016331526382596
24,0.9998212773612881,1.006625303471759,1.2153666217913168,3.101368660705556,1.0017584218539144,1.0070342963486199,1.2141064603478127,3.101273216902444,3.4107474681914964e-06,1.0212413936807417e-06,1.5879467843390912e-06,1.6312891819331976e-06,3.4107474681914964e-06,1.0212413936807417e-06,1.5879467843390912e-06,1.6312891819331976e-06,0.29842884091957106,1.855124980550655,2.039290044758988,2.0273004879648324,3.293442259793353,2.0904124802957074,2.0350032696021634,2.0272891736485223
32,0.9993031657149803,1.0004099426445863,1.0003433964100097,1.0162966630378505,1.0013441342076406,1.0022107199854031,1.0001919112490534,1.0162963166434156,5.62343111372034e-07,8.043876316566412e-08,9.353596825930689e-09,6.768875956505447e-09,5.62343111372034e-07,8.043876316566412e-08,9.353596825930689e-09,6.768875956505447e-09,7.055477145293992,1.4528013728698048,0.4984396708204411,1.8627500476589975,15.266093197872044,8.320761617494542,0.2797475148129019,1.8628276957389096


==> fig/no_flow/supremizer_enrichment/rank_p_scaled_L2_H1.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4
2,0.6773031386389854,0.336361145639165,0.1678384620809619,0.08387391140450343,0.6773193751376172,0.33636173170760963,0.16783846896568486,0.0838739114095507
3,0.593724668528896,0.29033708597225455,0.1442912550444325,0.07203453355111379,0.593382247019561,0.29033689163970566,0.14429127223112986,0.07203453386123426
4,0.5405225401871663,0.25705080100302,0.1268275193706022,0.06319816356477409,0.5399201409133083,0.25704860243444844,0.12682758756285845,0.0631981656307218
6,0.45151814535465773,0.1973223476621461,0.09481202242359588,0.04691869850098905,0.4487103509276738,0.19730424450595718,0.09481219440772524,0.04691870288204999
8,0.41371721785300414,0.16308520499338192,0.07500556566510336,0.036659413702686244,0.40791394586078206,0.163005373774138,0.07500603316664647,0.036659424813646375
12,0.3816084458739556,0.11626080913312797,0.04236629914917181,0.01880820541744188,0.3703864074429615,0.11557357667088201,0.0423648328377064,0.018808230448741258
16,0.37718542827000784,0.10447696063788914,0.029547095280609947,0.010348578469220984,0.3638456788424858,0.1030308028770819,0.029534880432657045,0.010348579090076483
24,0.3770564791625211,0.10211968528442765,0.025360923016418256,0.006466214341363192,0.36264188618136145,0.10025847728410892,0.02533039412837121,0.006466079721652946
32,0.37716092666838746,0.10209652475951102,0.025175379622640187,0.006220771926662739,0.36246096683760687,0.10015169357165572,0.025137729851207713,0.0062205635234186965
64,0.376975463771763,0.10212993829809276,0.025175191283030418,0.00621945611332393,0.3625927028748917,0.1001569843254359,0.025135947220769804,0.00621921352822602


==> fig/no_flow/supremizer_enrichment/rank_p_scaled_L2_H1_ratio.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4,rem_gd_1,rem_gd_2,rem_gd_3,rem_gd_4,rem_ngd_1,rem_ngd_2,rem_ngd_3,rem_ngd_4,ratio_gd_1,ratio_gd_2,ratio_gd_3,ratio_gd_4,ratio_ngd_1,ratio_ngd_2,ratio_ngd_3,ratio_ngd_4
2,1.7966769822692057,3.293462732322501,6.666819735113394,13.485730886471003,1.867989536930417,3.3583452414529926,6.677228731089956,13.486256908351407,0.11200229153692684,0.11402680036971236,0.11415295299093504,0.11416643934005352,0.11200229153692684,0.11402680036971236,0.11415295299093504,0.11416643934005352,2.8269871712391987,0.9007382094902715,0.24121985788446457,0.061280280092701776,2.9221551029675745,0.904241745921722,0.24123717433964795,0.06128030653026591
3,1.5749689982167174,2.842820536372306,5.7314859467103005,11.582127478445315,1.6364980384734893,2.898818226159108,5.740435041648327,11.58257929789742,0.057121529513671734,0.05893544389220535,0.05903834436052161,0.05904705913118383,0.057121529513671734,0.05893544389220535,0.05903834436052161,0.05904705913118383,3.683348179313965,1.2533221829836307,0.34191636376000073,0.08722352078769344,3.8624494963332068,1.2600921318870826,0.3419498906695685,0.08722357264657862
4,1.4338401093245199,2.516899601493447,5.0377976454975935,10.161364983247454,1.4890540726066441,2.5664570889957226,5.045665733179968,10.161761667113648,0.02790850714795106,0.029586542200779258,0.029684469043216862,0.029692992991266685,0.02790850714795106,0.029586542200779258,0.029684469043216862,0.029692992991266685,5.376644310244569,1.8807398857868691,0.5205223442288276,0.13320739491561928,5.734462597275711,1.8941910184712782,0.5205894402837713,0.1332075053310328
6,1.1977388152456152,1.932071544841333,3.766089455197301,7.54385876290295,1.2375051879698085,1.9699499324466954,3.771976189120179,7.544153721223521,0.008037179843840251,0.009338144270767639,0.009413253163900924,0.009418317282679965,0.008037179843840251,0.009338144270767639,0.009413253163900924,0.009418317282679965,7.68405541477411,3.0525962936087008,0.8876346141372322,0.22962516230561333,8.693038131411681,3.0945702436149456,0.8878478269099834,0.22962552633489405
8,1.0974645769080773,1.5968403360567531,2.9793444197447503,5.894311823207635,1.1249921540796366,1.6274988196978002,2.9840145870718997,5.894543521824242,0.0029324366104294423,0.003896634313799032,0.003957209401419036,0.003960797992857662,0.0029324366104294423,0.003896634313799032,0.003957209401419036,0.003960797992857662,9.906927214989256,4.148775196510508,1.261506308666617,0.3295373763147742,11.908294598899992,4.244516944151162,1.2620229717739704,0.3295383438164219
12,1.012289877054167,1.1383616897308857,1.6828590763371567,3.024091668908009,1.0214943778688201,1.1539242864516928,1.6854281426363114,3.024213650709972,0.00024280809889112766,0.0004868878487925682,0.000515532318283991,0.0005167085061220072,0.00024280809889112766,0.0004868878487925682,0.000515532318283991,0.0005167085061220072,14.474417008535392,6.33832093195685,2.2522604428076294,0.6097576350034634,23.527315054451467,6.830793012358693,2.2558492987453027,0.6097652970104047
16,1.0005569712578746,1.0229807476525246,1.1736592166640836,1.6639040907534088,1.0034556017196696,1.028693141781388,1.1750056671129707,1.6639690924116464,2.637564393474408e-05,5.927290543892091e-05,6.95178582654709e-05,6.995289276706798e-05,2.637564393474408e-05,5.927290543892091e-05,6.95178582654709e-05,6.995289276706798e-05,6.00353165538597,8.180989336830937,3.441426265905277,0.9779644455285211,34.509482933640115,9.851462957762589,3.459446615395433,0.9780077644781322
24,1.0002149089225796,0.9998996081478558,1.00737756989807,1.0396752101056927,1.0001356433984463,1.0010133388036448,1.0077358098301834,1.0396941176414862,3.4107474681914964e-06,1.0212413936807417e-06,1.5879467843390912e-06,1.6312891819331976e-06,3.4107474681914964e-06,1.0212413936807417e-06,1.5879467843390912e-06,1.6312891819331976e-06,17.910499991754005,2.0506162349510793,5.910878248624099,1.9189078169322389,10.457952512948845,19.917678903768273,6.179693242920317,1.9196903233249907
32,1.0004919760420714,0.9996728330679666,1.0000074811590367,1.00021156405236,0.9996366831537415,0.9999471753885582,1.000070919564807,1.000217068474422,5.62343111372034e-07,8.043876316566412e-08,9.353596825930689e-09,6.768875956505447e-09,5.62343111372034e-07,8.043876316566412e-08,9.353596825930689e-09,6.768875956505447e-09,248.71704941793135,84.8338355070865,1.013835324788341,2.418277140550714,169.85305827561112,13.175039658484396,9.581275379076954,2.4810085641392856


==> fig/no_flow/supremizer_enrichment/rank_p_scaled_L2_L2.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4
2,0.04406408468224045,0.022027340863827023,0.011013540513849463,0.005506771792594459,0.04406144143941937,0.02202732314584323,0.011013540373076659,0.005506771574873903
3,0.03174411897728922,0.01585537640144051,0.007927227062331954,0.003963605154275637,0.031741503340498696,0.0158553543317041,0.007927227084316197,0.003963605047957843
4,0.022580818154576965,0.011244002184704184,0.005620900237949425,0.0028104267677383217,0.022585912343479495,0.011243974174300137,0.005620900303351453,0.002810426739389022
6,0.012832343578437693,0.0062705033432575545,0.0031317720305134313,0.0015658059438296728,0.012863855025005385,0.006270248354794309,0.003131768843980855,0.0015658058945959103
8,0.00881456582516426,0.004084308383958391,0.002034405887559025,0.0010170181773107752,0.008904633058783978,0.004084722806125225,0.0020344081927186728,0.0010170181794561034
12,0.005383484972693207,0.001542786971734332,0.0007358784798770669,0.00036703670948502184,0.005625816535275948,0.0015462260574449296,0.0007358829136108329,0.00036703671942022966
16,0.005025694521742066,0.0007587258947401476,0.000277348931445707,0.0001357515096052862,0.005319681821161583,0.000770088002590349,0.0002773592273396536,0.0001357514911580704
24,0.004994965449410209,0.0005669059024765446,7.381632806259644e-05,2.206359882639098e-05,0.005308956394971719,0.0005856877784707702,7.391571939466169e-05,2.2063694629272503e-05
32,0.004991985387176434,0.0005634963557308455,6.126832708223166e-05,7.374125030177883e-06,0.005304675410106907,0.000583297373244082,6.141257323276876e-05,7.374480189173118e-06
64,0.004995963003466882,0.0005632227009165422,6.12106828878297e-05,7.257274420075282e-06,0.005296708513477302,0.0005817703218231573,6.13691957285387e-05,7.25764400523305e-06


==> fig/no_flow/supremizer_enrichment/rank_p_scaled_L2_L2_ratio.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4,rem_gd_1,rem_gd_2,rem_gd_3,rem_gd_4,rem_ngd_1,rem_ngd_2,rem_ngd_3,rem_ngd_4,ratio_gd_1,ratio_gd_2,ratio_gd_3,ratio_gd_4,ratio_ngd_1,ratio_ngd_2,ratio_ngd_3,ratio_ngd_4
2,8.819938148393565,39.10946918151833,179.92840455696413,758.793380798922,8.31864568860198,37.86257620844906,179.4636583114776,758.7547103306944,0.11200229153692684,0.11402680036971236,0.11415295299093504,0.11416643934005352,0.11200229153692684,0.11402680036971236,0.11415295299093504,0.11416643934005352,0.01711289908670951,0.0042523908778307785,0.0010625597036647485,0.000265616437571099,0.017083181731257807,0.004252197787642525,0.001062559506286598,0.000265616416520786
3,6.353953973490357,28.151167159347054,129.5072475642662,546.1561634367026,5.992684562447315,27.25363212412837,129.17273870398427,546.1283365648585,0.057121529513671734,0.05893544389220535,0.05903834436052161,0.05904705913118383,0.057121529513671734,0.05893544389220535,0.05903834436052161,0.05904705913118383,0.0172041864368683,0.0042601824036441254,0.0010643452629082726,0.0002660608907899291,0.01714708834965136,0.004259810187155262,0.0010643449396956755,0.0002660608764256574
4,4.519812924736894,19.963687838587866,91.8287457803711,387.25651051089346,4.264141076672499,19.327170452875052,91.59155886961624,387.23678611992995,0.02790850714795106,0.029586542200779258,0.029684469043216862,0.029692992991266685,0.02790850714795106,0.029586542200779258,0.029684469043216862,0.029692992991266685,0.017375838113708093,0.004262423248482319,0.0010642188914104578,0.0002660036982836711,0.017273167380648952,0.004261684169421234,0.0010642182616114816,0.00026600369273651193
6,2.5685425551656125,11.133257471784171,51.16381459511719,215.75675015103403,2.4286507351261117,10.777875941049288,51.03160969933453,215.74575626290047,0.008037179843840251,0.009338144270767639,0.009413253163900924,0.009418317282679965,0.008037179843840251,0.009338144270767639,0.009413253163900924,0.009418317282679965,0.017382887791186543,0.004176632019818891,0.0010415367708376461,0.00026031142422956244,0.017098490726561975,0.004174015371069266,0.0010415325863690967,0.00026031140728964347
8,1.7643376900604566,7.251675717814506,33.23612466940013,140.13775950065636,1.6811635067563997,7.021194882070441,33.15031537512241,140.13062348095232,0.0029324366104294423,0.003896634313799032,0.003957209401419036,0.003960797992857662,0.0029324366104294423,0.003896634313799032,0.003957209401419036,0.003960797992857662,0.017983994663884912,0.004199612754652005,0.0010449435822507693,0.00026112750683412376,0.017472626229196507,0.0041950315013235765,0.0010449410422743058,0.0002611275065814417
12,1.0775670214045638,2.739213048805966,12.022059633374536,50.57500767364044,1.062134440844015,2.657794664738744,11.991079643050025,50.57243358252094,0.00024280809889112766,0.0004868878487925682,0.000515532318283991,0.0005167085061220072,0.00024280809889112766,0.0004868878487925682,0.000515532318283991,0.0005167085061220072,0.016565609374534447,0.004237057536846368,0.0010431361339995507,0.00026061749803241445,0.014804656962670585,0.004215258849562807,0.0010431111014533266,0.000260617501765029
16,1.0059511085759747,1.3471152592135571,4.5310543578472515,18.70557756914448,1.004337279959021,1.3236976409814787,4.519518694143036,18.704622472552824,2.637564393474408e-05,5.927290543892091e-05,6.95178582654709e-05,6.995289276706798e-05,2.637564393474408e-05,5.927290543892091e-05,6.95178582654709e-05,6.995289276706798e-05,0.011296751449767946,0.004360258209171699,0.0010526170382729834,0.0002626882692227517,0.009246925013755082,0.004295028605299426,0.001052419689437139,0.000262688120937635
24,0.9998003279736097,1.0065395119088927,1.2059386463285655,3.040204565691772,1.002312357091815,1.0067336825215427,1.2044433451861003,3.040062947888282,3.4107474681914964e-06,1.0212413936807417e-06,1.5879467843390912e-06,1.6312891819331976e-06,3.4107474681914964e-06,1.0212413936807417e-06,1.5879467843390912e-06,1.6312891819331976e-06,0.0029220841768683318,0.004075913354841967,0.0010718889359751659,0.00026612961452313516,0.038084592359765156,0.004478340306322946,0.0010688994152717277,0.00026612891754275794
32,0.9992038339179679,1.0004858731969752,1.0009417342150486,1.0161011701279155,1.0015041221561152,1.0026248355470233,1.0007068286249332,1.0160983624790392,5.62343111372034e-07,8.043876316566412e-08,9.353596825930689e-09,6.768875956505447e-09,5.62343111372034e-07,8.043876316566412e-08,9.353596825930689e-09,6.768875956505447e-09,0.07064766229615077,0.0038331282342546273,0.000754811650775881,0.000252580777577079,0.1501932328180865,0.02211767323624456,0.0005694030651106498,0.0002525621040770473


==> fig/no_flow/supremizer_enrichment/rank_u_L2_H1.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4
2,0.25923521689404394,0.0602125383903534,0.010666695293373206,0.0016398193597773139,0.9759323484390859,0.2884612407971852,0.05031299180559849,0.00730250159156668
3,0.2855349019315532,0.06799421922308231,0.012160603234985851,0.0018840370684749944,1.070882773206632,0.3224640341159841,0.05697472369264702,0.008350344517374073
4,0.31458758939148757,0.07488558481056228,0.013406732755507928,0.0020848598223183715,1.1328290168981083,0.3487089166476163,0.06273112511982076,0.009226281406416187
6,0.34891477776070673,0.08346305273653051,0.014950074029689935,0.002328032215200899,1.2107400473676344,0.38109607671645995,0.06968490230191463,0.01034600103313614
8,0.3684558153190789,0.0895166453131073,0.016137909303401685,0.0025113420426842196,1.253482198800651,0.40091034348140636,0.07500836975960175,0.011151111031696907
12,0.38456018757143917,0.0957752957482914,0.017414100466011,0.002724815984996416,1.287158541271732,0.4231786670401759,0.08046788438804922,0.012075303890580733
16,0.3877392980231044,0.09828377158300071,0.017978960690096035,0.002827433317701066,1.2967751065664546,0.44017721797241255,0.08294371866832635,0.012538548184799348
24,0.3874654525635729,0.09813900408688966,0.01846272824443627,0.002912764894734131,1.2982553316287953,0.4596576789050118,0.0849813440702055,0.012923824275263087
32,0.3862720819249086,0.09715071905688052,0.018325962065576355,0.002926350983020408,1.2977145492691071,0.46487054295944424,0.08979254879750745,0.012988042379636834
64,0.38348326622761353,0.09608593250887947,0.017992643301249608,0.0029139627307559705,1.28558348810545,0.466413975978755,0.09504750169851185,0.014529542560012767
128,0.35449546932476905,0.08857428675295101,0.01662547066143487,0.0027202818012265497,1.2667940841722978,0.4624307640550893,0.09494674668630591,0.014593066176141988


==> fig/no_flow/supremizer_enrichment/rank_u_L2_H1_ratio.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4,rem_gd_1,rem_gd_2,rem_gd_3,rem_gd_4,rem_ngd_1,rem_ngd_2,rem_ngd_3,rem_ngd_4,ratio_gd_1,ratio_gd_2,ratio_gd_3,ratio_gd_4,ratio_ngd_1,ratio_ngd_2,ratio_ngd_3,ratio_ngd_4
2,0.6760013792627313,0.6266530054728777,0.5928364784863152,0.5627454814262141,0.7591357212259365,0.618466117341056,0.5293457577158626,0.502596799686188,0.0007423064037271135,0.00025901332700234664,4.9049198485645885e-05,5.817732258550016e-06,0.0007423064037271135,0.00025901332700234664,4.9049198485645885e-05,5.817732258550016e-06,107.57891538795553,21.64736738291601,4.2805352781814685,0.9973252473087202,943.3853091438283,518.6301071868859,132.57363291270437,27.120718262086722
3,0.7445824292162885,0.7076396871810434,0.6758652984656949,0.646554963997847,0.8329935652680013,0.6913687211865887,0.59943420578659,0.5747148943529256,0.0006011604694114331,0.00021135406832344661,4.121093315640306e-05,4.9455798104650515e-06,0.0006011604694114331,0.00021135406832344661,4.121093315640306e-05,4.9455798104650515e-06,109.00456465424863,21.80839297254743,4.267191457661302,0.9991918663187576,841.5972384777483,537.2924429170232,140.4459447037747,28.58701282005773
4,0.8203424167269049,0.7793605458701457,0.7451230222841586,0.7154723704299044,0.8811788789910064,0.7476382239958861,0.659997622228959,0.6350015059529912,0.0004835565320741424,0.00017278417116866972,3.4395200113270584e-05,4.148159382189578e-06,0.0004835565320741424,0.00017278417116866972,3.4395200113270584e-05,4.148159382189578e-06,99.45903092480073,20.97793790463989,4.186477453661802,0.9991270671306114,763.9713226051476,555.2828583186422,148.24258918507468,30.37090111671212
6,0.9098565921612106,0.8686292629653934,0.8308992614026666,0.7989231264453875,0.9417825124309028,0.8170768809333852,0.7331586949329114,0.7120665355019304,0.00031506041778037516,0.00011633361352729654,2.4526274809149326e-05,3.0643342423391096e-06,0.00031506041778037516,0.00011633361352729654,2.4526274809149326e-05,3.0643342423391096e-06,80.35885153445119,19.48211858362219,4.086658094339004,1.0023204253583808,593.0082995060125,621.5553278817941,170.34963535280306,33.96100470623914
8,0.9608132812251181,0.9316311240964946,0.8969170917916708,0.861830529326194,0.975029790284483,0.8595590272356411,0.7891671892389797,0.7674784657285941,0.00020059678505250398,7.634485596900325e-05,1.6776657582125342e-05,2.167665766550052e-06,0.00020059678505250398,7.634485596900325e-05,1.6776657582125342e-05,2.167665766550052e-06,56.33055201355266,15.970645599008293,3.773284158140647,1.007692225705963,406.32397053585487,744.1613813640306,203.1258031257835,40.024772776696686
12,1.0028082616339937,0.9967670942824085,0.9678455896917365,0.9350895110074094,1.001225165989494,0.907302715687601,0.8466070433212565,0.8310863085128073,0.00010527650867987,3.296832842336399e-05,7.665108585479792e-06,1.0513379393525655e-06,0.00010527650867987,3.296832842336399e-05,7.665108585479792e-06,1.0513379393525655e-06,7.856666209333929,1.807769859087507,2.6724106641466046,1.0144755593996846,38.49107013720548,1166.6291434767872,333.8435630367501,62.10623673826312
16,1.0110983507503681,1.0228736820961606,0.999239544133428,0.9703052437350644,1.008705477757417,0.9437479163198628,0.8726554321377286,0.8629692320326106,5.845585776210417e-05,1.5998247878831036e-05,3.6743258008429122e-06,5.213563212748828e-07,5.845585776210417e-05,1.5998247878831036e-05,3.6743258008429122e-06,5.213563212748828e-07,56.15087829536518,26.70250728167447,0.13395259339032073,0.9528984495170281,494.4033537011876,1486.78867501807,586.3299090417945,103.36964226098407
24,1.0103842505962066,1.0213670359895863,1.0261265082242816,0.9995889322779606,1.009856881050969,0.9855143768803983,0.8940934012107342,0.8894859712122782,1.6493825573986554e-05,4.825591061412103e-06,5.436431559955104e-07,7.526550968167811e-08,1.6493825573986554e-05,4.825591061412103e-06,5.436431559955104e-07,7.526550968167811e-08,186.1339832850928,82.63395965196443,31.52273890125819,0.0927312426206782,1985.106551924304,1296.5904346931545,3333.4342926317063,585.6915510408594
32,1.00727232696417,1.0110816070594169,1.0185252805130416,1.004251342041435,1.0094362297555133,0.996690851692272,0.9447123511181496,0.8939058009562981,4.222671108940705e-06,1.5175489083477511e-06,1.057987426180782e-07,2.2189109884637815e-09,4.222671108940705e-06,1.5175489083477511e-06,1.057987426180782e-07,2.2189109884637815e-09,508.3762724166075,135.58428729127942,114.4217063773747,32.60666154067126,7421.403582437095,947.1689966599611,9180.88188516792,19116.747976153558


==> fig/no_flow/supremizer_enrichment/rank_u_L2_L2.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4
2,0.00234536654023258,0.0002428205296302789,2.066931321650561e-05,1.5805353475051316e-06,0.010078554814200962,0.001503762341309717,0.00012312583474449737,8.50265931861516e-06
3,0.0026015523889286922,0.0002752665580924839,2.3613272786202165e-05,1.823612854596093e-06,0.010993619933156418,0.0016600837088170746,0.00013842814809671987,9.710294029799525e-06
4,0.0029230001457089525,0.00030477837426026066,2.602242055292253e-05,2.014333707607159e-06,0.011656547273760916,0.0017912568438266329,0.00015226603138146223,1.0711651608100388e-05
6,0.0032873719173216703,0.0003452700119714184,2.938349825613024e-05,2.2660579224117214e-06,0.012486204937641765,0.0019522270406266674,0.00016872630632767924,1.2016293100954177e-05
8,0.0035716094263701136,0.00037459040562790974,3.215118927479424e-05,2.478835937677687e-06,0.01313604144123577,0.0020560598634748028,0.00018204836683223527,1.295383366472145e-05
12,0.003823428244976654,0.0004089944198869455,3.493860508570972e-05,2.7066791797748e-06,0.014553502937230492,0.0021808182934346556,0.00019557464019947048,1.4048134769753464e-05
16,0.0038905808567026947,0.00042293262764624113,3.621031811930281e-05,2.815926809830942e-06,0.015245457083775135,0.0024996074260480567,0.00020183072305073122,1.46041081020334e-05
24,0.003939075068424962,0.0004291581722844794,3.740437008594746e-05,2.9146648700985574e-06,0.015918736203238148,0.0028718401705000495,0.00020774043257756693,1.5079684231402195e-05
32,0.003968088770744381,0.00042979736367673173,3.7148833578594094e-05,2.930981350973118e-06,0.016105876388855446,0.0029856206210283755,0.00025348133356403664,1.51673589348604e-05
64,0.004247514037844516,0.0004606004538551276,3.654184337503868e-05,2.9190524164107766e-06,0.01629321631754373,0.003079119840436799,0.0002987460219051292,2.1728179262063024e-05
128,0.005144502654924004,0.0005942424729547717,4.565590383890995e-05,3.4724596243195e-06,0.01651786704258424,0.003114679822995192,0.00030069645191550863,2.19845486001922e-05


==> fig/no_flow/supremizer_enrichment/rank_u_L2_L2_ratio.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4,rem_gd_1,rem_gd_2,rem_gd_3,rem_gd_4,rem_ngd_1,rem_ngd_2,rem_ngd_3,rem_ngd_4,ratio_gd_1,ratio_gd_2,ratio_gd_3,ratio_gd_4,ratio_ngd_1,ratio_ngd_2,ratio_ngd_3,ratio_ngd_4
2,0.5521739349972301,0.5271825670120879,0.5656341144142878,0.5414549388080309,0.6185736823090523,0.4883740871535535,0.4121421733394583,0.3913194573767456,0.0007423064037271135,0.00025901332700234664,4.9049198485645885e-05,5.817732258550016e-06,0.0007423064037271135,0.00025901332700234664,4.9049198485645885e-05,5.817732258550016e-06,0.016894144022841902,0.0005914404878488452,1.85137746678897e-05,1.0352444487607812e-06,0.22078703619492104,0.027873769648018333,0.0015105081573207086,6.872412493172407e-05
3,0.6124882380021281,0.5976254599589763,0.6461981828298275,0.6247276836633102,0.6747360201263044,0.5391422857323986,0.46336398795857303,0.44689865232994963,0.0006011604694114331,0.00021135406832344661,4.121093315640306e-05,4.9455798104650515e-06,0.0006011604694114331,0.00021135406832344661,4.121093315640306e-05,4.9455798104650515e-06,0.018752564819145168,0.000645273124711067,1.8871682973512715e-05,1.0504942525266716e-06,0.24055011281290498,0.03181912288151415,0.001700685426186787,7.639629292801914e-05
4,0.6881672714123122,0.6616979460383302,0.7121266512432746,0.6900642469736648,0.7154233422415022,0.5817431398098906,0.5096838793382037,0.4929843167670621,0.0004835565320741424,0.00017278417116866972,3.4395200113270584e-05,4.148159382189578e-06,0.0004835565320741424,0.00017278417116866972,3.4395200113270584e-05,4.148159382189578e-06,0.019640817608509623,0.0006902421666762465,1.913464505644104e-05,1.0759776356026254e-06,0.26800135047080687,0.036301808601974156,0.001920740134493073,8.61524982394453e-05
6,0.77395198415634,0.7496084927437261,0.8041055278618422,0.7762991543666874,0.7663437773300313,0.6340211299959431,0.5647817676422836,0.553028072717275,0.00031506041778037516,0.00011633361352729654,2.4526274809149326e-05,3.0643342423391096e-06,0.00031506041778037516,0.00011633361352729654,2.4526274809149326e-05,3.0643342423391096e-06,0.022962457264099078,0.0007989212584976429,1.924125661765009e-05,1.1049214068254297e-06,0.3477542021856237,0.04873732020958176,0.0024781838917699956,0.00010694736547607977
8,0.8408705408735028,0.8132653854173784,0.8798458508186907,0.8491919924910519,0.8062276462316117,0.667742721953665,0.6093750325821817,0.5961766749291594,0.00020059678505250398,7.634485596900325e-05,1.6776657582125342e-05,2.167665766550052e-06,0.00020059678505250398,7.634485596900325e-05,1.6776657582125342e-05,2.167665766550052e-06,0.02634629266748759,0.000940925294721012,1.797779706629769e-05,1.0962203862328274e-06,0.46318445831567406,0.0688140250302198,0.003344383555734937,0.00014038694162495476
12,0.9001567059957093,0.8879592203258798,0.9561259602348328,0.9272458296939019,0.8932246803573092,0.7082602842522973,0.6546518643236623,0.6465398964321522,0.00010527650867987,3.296832842336399e-05,7.665108585479792e-06,1.0513379393525655e-06,0.00010527650867987,3.296832842336399e-05,7.665108585479792e-06,1.0513379393525655e-06,0.03251220998987629,0.0013611955697786454,1.4950889557881442e-05,1.13641369040954e-06,0.5097476246052405,0.14331968858462887,0.006653492921365485,0.0002613466833551107
16,0.9159665682181115,0.918220171314173,0.9909275169198956,0.9646715468348334,0.9356935295433094,0.8117928354790719,0.675593006272148,0.6721275596032976,5.845585776210417e-05,1.5998247878831036e-05,3.6743258008429122e-06,5.213563212748828e-07,5.845585776210417e-05,1.5998247878831036e-05,3.6743258008429122e-06,5.213563212748828e-07,0.04969144599615895,0.0020802759662095728,6.564246137132267e-06,1.1343934796507475e-06,0.5652972609096882,0.20208098611191003,0.013203386816114585,0.0004964623809596032
24,0.9273836491954063,0.9317363209100576,1.0236038095302538,0.9984969278771588,0.9770161945310724,0.9326821687111259,0.6953747241646541,0.69401508748278,1.6493825573986554e-05,4.825591061412103e-06,5.436431559955104e-07,7.526550968167811e-08,1.6493825573986554e-05,4.825591061412103e-06,5.436431559955104e-07,7.526550968167811e-08,0.1530914156738469,0.00579743308062413,0.00011732067915739522,3.4007216419851235e-07,0.731348564823753,0.255619054987396,0.08478557628895445,0.0032513816562264935
32,0.934214398207867,0.9331240559565659,1.0166108260419628,1.0040865777179189,0.9885019676264554,0.969634433132307,0.8484843813067845,0.6980501565238055,4.222671108940705e-06,1.5175489083477511e-06,1.057987426180782e-07,2.2189109884637815e-09,4.222671108940705e-06,1.5175489083477511e-06,1.057987426180782e-07,2.2189109884637815e-09,0.5436480725003584,0.018073225921886246,0.0004227793062313667,3.144996368102335e-05,1.4373943791953396,0.37366077359513705,0.23626366930438644,0.10909180144853174


==> fig/no_flow/supremizer_enrichment/rank_u_div_L2_L2.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4
2,0.13995173756103851,0.025806507095877312,0.003990988108746645,0.0005872716535605468,0.8813938977913846,0.2710088110936424,0.04757192983818442,0.006882271739642385
3,0.1560177422468948,0.029464325831074455,0.0045789906124236585,0.0006749807318962751,0.9663059505549483,0.3030374600645975,0.05388748402380525,0.007865010027452194
4,0.17789330146464044,0.032884364227261494,0.0050656028886761125,0.0007454180386443478,1.0259606293411638,0.32775097380489376,0.05930362700601461,0.00869404137164293
6,0.20082346187332883,0.03720371021011369,0.005720248459382316,0.0008402833395252221,1.0973795821772672,0.3585716187851915,0.06595261398263147,0.00976374232151243
8,0.2196578284948331,0.040767294933154494,0.006265882159182466,0.0009158268922231627,1.1381224525237246,0.37708860378850545,0.07111167086231321,0.010546894115391869
12,0.23587916056617675,0.044849387644739204,0.006832594990330449,0.0009974449663428084,1.1907803468460538,0.39806354227547724,0.07629243654854319,0.011428252813634516
16,0.23935802677957047,0.04662061395282297,0.007098736088947872,0.0010389228875847727,1.2078427100179348,0.4181856167687208,0.0786485299904195,0.011869923429627852
24,0.24403965282838272,0.04870186238970586,0.007367513644567893,0.0010762636967526983,1.2205950279664786,0.442755653325028,0.08059851789857148,0.012239443812557559
32,0.2456910298359216,0.04973709516060727,0.007473785463382303,0.001082429233864682,1.2228019306577325,0.4494886340871954,0.08641149127944314,0.01230167721538298
64,0.2566256831078016,0.052548008634887455,0.007600219921088061,0.0010866186224399099,1.2161688166997022,0.45217949163783466,0.09259946906313388,0.014142516475578418
128,0.29637988933858855,0.06564507982214826,0.009835000836715901,0.0013803942680705103,1.2010668907822764,0.4483412203409697,0.09247578600115623,0.014211068074153328


==> fig/no_flow/supremizer_enrichment/rank_u_div_L2_L2_ratio.csv <==
rk,gd_1,gd_2,gd_3,gd_4,ngd_1,ngd_2,ngd_3,ngd_4,rem_gd_1,rem_gd_2,rem_gd_3,rem_gd_4,rem_ngd_1,rem_ngd_2,rem_ngd_3,rem_ngd_4,ratio_gd_1,ratio_gd_2,ratio_gd_3,ratio_gd_4,ratio_ngd_1,ratio_ngd_2,ratio_ngd_3,ratio_ngd_4
2,0.5453535899688128,0.4911034264911033,0.525114819068984,0.5404579320036668,0.7247298941467756,0.5993390149385682,0.5137386889956151,0.4866369964303616,0.0007423064037271135,0.00025901332700234664,4.9049198485645885e-05,5.817732258550016e-06,0.0007423064037271135,0.00025901332700234664,4.9049198485645885e-05,5.817732258550016e-06,62.33309069121525,8.089612327104918,0.8529264097351089,0.1436731699588032,945.9858949391618,505.8446933360847,128.67841589893078,26.237905283350266
3,0.6079584099201634,0.5607125102646159,0.6024813307991912,0.6211753764910297,0.7945491919264935,0.6701707301385311,0.5819416090503178,0.5561252158364921,0.0006011604694114331,0.00021135406832344661,4.121093315640306e-05,4.9455798104650515e-06,0.0006011604694114331,0.00021135406832344661,4.121093315640306e-05,4.9455798104650515e-06,69.05844187554916,8.957228643998942,0.8928744146751428,0.1466240703804937,907.1112097053674,532.9189608173392,137.6042788169026,27.93451826169042
4,0.6932014727065031,0.6257965826211926,0.6665074091633537,0.6859978498901251,0.843600506157769,0.7248249420108602,0.6404316094467203,0.6147450057177571,0.0004835565320741424,0.00017278417116866972,3.4395200113270584e-05,4.148159382189578e-06,0.0004835565320741424,0.00017278417116866972,3.4395200113270584e-05,4.148159382189578e-06,70.74811786289946,9.722602420687613,0.933357274195763,0.15069140809311685,881.9472997817911,561.6578831926668,147.04788685774707,29.995090695982736
6,0.7825540274897905,0.707994673377852,0.7526424917666587,0.77330106642056,0.9023250449351337,0.7929851428830019,0.7122353362270932,0.6903822483341389,0.00031506041778037516,0.00011633361352729654,2.4526274809149326e-05,3.0643342423391096e-06,0.00031506041778037516,0.00011633361352729654,2.4526274809149326e-05,3.0643342423391096e-06,81.02153412858033,11.83817055395557,1.021031551130476,0.15489953197377737,872.2918774416703,652.3710951505037,172.26074536424184,34.160799659115575
8,0.8559463956791913,0.7758104634642319,0.8244343221959598,0.8428227469236181,0.9358260439633942,0.8339356621917033,0.7679490129023268,0.745757951465318,0.00020059678505250398,7.634485596900325e-05,1.6776657582125342e-05,2.167665766550052e-06,0.00020059678505250398,7.634485596900325e-05,1.6776657582125342e-05,2.167665766550052e-06,87.77398704008047,14.39940990617282,1.1028456368958544,0.15777392409457242,915.9861347032219,815.6473250269614,209.68371803048225,40.95363692623483
12,0.9191564839092516,0.8534935730173985,0.8989996422830199,0.9179347249756593,0.9791242223077675,0.8803219731033254,0.8238971272775589,0.8080777443935846,0.00010527650867987,3.296832842336399e-05,7.665108585479792e-06,1.0513379393525655e-06,0.00010527650867987,3.296832842336399e-05,7.665108585479792e-06,1.0513379393525655e-06,97.05643708429089,22.743817331446348,1.4453792041514284,0.1767686324199879,580.4595635268269,1395.633663256714,359.30682071197384,66.01665106122131
16,0.9327126727180403,0.8872003937723114,0.9340171945881803,0.9561062788082534,0.9931538232460507,0.9248221657599176,0.8493410468346996,0.8393077321228563,5.845585776210417e-05,1.5998247878831036e-05,3.6743258008429122e-06,5.213563212748828e-07,5.845585776210417e-05,1.5998247878831036e-05,3.6743258008429122e-06,5.213563212748828e-07,146.51185654636683,36.742246438864726,2.0061609089433126,0.19445293007634518,345.26186667932285,1849.3951843792197,650.206467965444,113.3882675330799
24,0.9509556871822069,0.9268070028703604,0.9693816390925102,0.9904705059591558,1.0036394711046677,0.9791590762361364,0.8703993523291131,0.8654360653348275,1.6493825573986554e-05,4.825591061412103e-06,5.436431559955104e-07,7.526550968167811e-08,1.6493825573986554e-05,4.825591061412103e-06,5.436431559955104e-07,7.526550968167811e-08,382.0453326417221,80.69929803633306,6.406933495983348,0.2975663857209662,653.9193430507344,1747.7080007915768,3823.354640640608,667.0623454699773
32,0.9573906510858203,0.9465077070034967,0.9833643685290021,0.9961445639815918,1.005454106261358,0.9940491384496614,0.933174802768342,0.8698365129449036,4.222671108940705e-06,1.5175489083477511e-06,1.057987426180782e-07,2.2189109884637815e-09,4.222671108940705e-06,1.5175489083477511e-06,1.057987426180782e-07,2.2189109884637815e-09,1300.754651973825,189.45984204880642,18.01414316537932,4.095245079937308,3831.217371694011,1598.8021677136956,10470.028454267569,21938.46900737399


==> fig/no_flow/supremizer_enrichment/visc_p_L2_H1.csv <==
Re,nu,log10(Re),gd,ngd,eo_gd,eo_ngd,est_gd,est_ngd
1,1.0,0.0,1.09010881614485,1.090118221175928,-5.0480132411411714e-05,-0.001013787976964719,1.0900758949663598,1.091596502408668
10,0.1,1.0,1.0899478324394596,1.089902830732303,-5.0480132411411714e-05,-0.001013787976964719,1.0899491975757718,1.0890513243819546
100,0.01,2.0,1.0897587381864946,1.088184368646054,-5.0480132411411714e-05,-0.001013787976964719,1.089822514910974,1.0865120807194257
10000,0.0001,4.0,1.0896014172766,1.0804089258978675,-5.0480132411411714e-05,-0.001013787976964719,1.089569193751902,1.0814513411726754
1000000,1e-06,6.0,1.0898710792008426,1.1473196114943054,-5.0480132411411714e-05,-0.001013787976964719,1.0893159314754546,1.076414173462092
100000000,1e-08,8.0,1.0898711471041957,11.676992227728626,-5.0480132411411714e-05,-0.001013787976964719,1.0890627280679446,1.0714004677951334


==> fig/no_flow/supremizer_enrichment/visc_p_L2_L2.csv <==
Re,nu,log10(Re),gd,ngd,eo_gd,eo_ngd,est_gd,est_ngd
1,1.0,0.0,0.002605356722107659,0.0026053790235557837,-3.744061016564257e-08,0.0043511076694513415,0.002605295023130484,0.0025863749741066376
10,0.1,1.0,0.0026052579872744555,0.0026054029955567245,-3.744061016564257e-08,0.0043511076694513415,0.002605294798527513,0.0026124175763837807
100,0.01,2.0,0.0026052263956096,0.0026108768792193838,-3.744061016564257e-08,0.0043511076694513415,0.002605294573924561,0.0026387224055770347
10000,0.0001,4.0,0.0026053374175519467,0.0027082671280230087,-3.744061016564257e-08,0.0043511076694513415,0.0026052941247187147,0.0026921293329090065
1000000,1e-06,6.0,0.0026053134377154318,0.004341154006682705,-3.744061016564257e-08,0.0043511076694513415,0.0026052936755129458,0.0027466171999718935
100000000,1e-08,8.0,0.0026053136301279565,0.11476330443926677,-3.744061016564257e-08,0.0043511076694513415,0.002605293226307255,0.002802207884652333


==> fig/no_flow/supremizer_enrichment/visc_p_scaled_L2_H1.csv <==
Re,nu,log10(Re),gd,ngd,eo_gd,eo_ngd,est_gd,est_ngd
1,1.0,0.0,0.025183934110726957,0.025184166920971057,-5.425453347417893e-05,-0.0010420776823912754,0.02518310468773631,0.02521866695337921
10,0.1,1.0,0.025179934735239103,0.025178773709404717,-5.425453347417893e-05,-0.0010420776823912754,0.0251799588677595,0.025158227994408443
100,0.01,2.0,0.025175191283030418,0.025135947220769804,-5.425453347417893e-05,-0.0010420776823912754,0.02517681344075184,0.025097933883211278
10000,0.0001,4.0,0.02517134071193787,0.024953791470772865,-5.425453347417893e-05,-0.0010420776823912754,0.025170523765447636,0.024977778816403288
1000000,1e-06,6.0,0.02517754716329249,0.026308135139842617,-5.425453347417893e-05,-0.0010420776823912754,0.025164235661431056,0.024858198985793892
100000000,1e-08,8.0,0.025177548579461678,0.2808243233181207,-5.425453347417893e-05,-0.0010420776823912754,0.025157949128309563,0.024739191637469397


==> fig/no_flow/supremizer_enrichment/visc_p_scaled_L2_L2.csv <==
Re,nu,log10(Re),gd,ngd,eo_gd,eo_ngd,est_gd,est_ngd
1,1.0,0.0,6.121300001602444e-05,6.121360619603312e-05,3.414420765649927e-06,0.004635586786136973,6.121142012946573e-05,6.0742352540024024e-05
10,0.1,1.0,6.121092804289262e-05,6.121534270555406e-05,3.414420765649927e-06,0.004635586786136973,6.121190137519709e-05,6.139417882282844e-05
100,0.01,2.0,6.12106828878297e-05,6.13691957285387e-05,3.414420765649927e-06,0.004635586786136973,6.121238262471202e-05,6.205299985452202e-05
10000,0.0001,4.0,6.121443837920936e-05,6.379062504858473e-05,3.414420765649927e-06,0.004635586786136973,6.12133451350927e-05,6.339192721269907e-05
1000000,1e-06,6.0,6.121210979290484e-05,9.821664035533263e-05,3.414420765649927e-06,0.004635586786136973,6.121430766060801e-05,6.475974481751495e-05
100000000,1e-08,8.0,6.121211400897724e-05,0.0026304304787177365,3.414420765649927e-06,0.004635586786136973,6.121527020125818e-05,6.61570760383748e-05


==> fig/no_flow/supremizer_enrichment/visc_u_L2_H1.csv <==
Re,nu,log10(Re),gd,ngd,eo_gd,eo_ngd,est_gd,est_ngd
1,1.0,0.0,0.0009185781315303377,0.0010209978720471832,0.48348490394331817,0.8010852174901982,0.0013763121551137218,0.001449684544225957
10,0.1,1.0,0.005711245505461171,0.01052832090127364,0.48348490394331817,0.8010852174901982,0.004189882552889682,0.00916977598697243
100,0.01,2.0,0.017992643301249608,0.09504750169851185,0.48348490394331817,0.8010852174901982,0.012755184746267693,0.05800213017801909
10000,0.0001,4.0,0.09211284746047961,1.751321586056416,0.48348490394331817,0.8010852174901982,0.11821063797694709,2.3206752935233754
1000000,1e-06,6.0,0.07349076668866382,13.000227030838639,0.48348490394331817,0.8010852174901982,1.095535283015459,92.8506212003011
100000000,1e-08,8.0,0.07469293576382123,28.508806793397852,0.48348490394331817,0.8010852174901982,10.153041865536835,3714.969466578227


==> fig/no_flow/supremizer_enrichment/visc_u_L2_L2.csv <==
Re,nu,log10(Re),gd,ngd,eo_gd,eo_ngd,est_gd,est_ngd
1,1.0,0.0,2.7963124767533953e-06,3.197048503942502e-06,0.42630026385140246,0.78524176226696,4.233254796104677e-06,4.75436169421456e-06
10,0.1,1.0,1.7274915873299047e-05,3.469820795581485e-05,0.42630026385140246,0.78524176226696,1.1297300294766906e-05,2.8995725550646418e-05
100,0.01,2.0,3.654184337503868e-05,0.0002987460219051292,0.42630026385140246,0.78524176226696,3.014914057797349e-05,0.00017683806035024546
10000,0.0001,4.0,0.00017539103460735277,0.004838411556922247,0.42630026385140246,0.78524176226696,0.00021472146642975926,0.0065774759262616994
1000000,1e-06,6.0,0.0001580798791344505,0.031387201027931244,0.42630026385140246,0.78524176226696,0.0015292412076060992,0.24464863205842188
100000000,1e-08,8.0,0.00015967260964413202,0.06333681083253763,0.42630026385140246,0.78524176226696,0.010891219727234716,9.099684109687717


==> fig/no_flow/supremizer_enrichment/visc_u_div_L2_L2.csv <==
Re,nu,log10(Re),gd,ngd,eo_gd,eo_ngd,est_gd,est_ngd
1,1.0,0.0,0.0008790327693010532,0.0009879380237736734,0.2527721253625507,0.7996028998672197,0.0015766434952274066,0.00141222370468084
10,0.1,1.0,0.004682142306871967,0.010266096095593483,0.2527721253625507,0.7996028998672197,0.002821666153467275,0.008902385505492619
100,0.01,2.0,0.007600219921088061,0.09259946906313388,0.2527721253625507,0.7996028998672197,0.005049841581640775,0.05611891899684265
10000,0.0001,4.0,0.011616172618337873,1.6752929638855745,0.2527721253625507,0.7996028998672197,0.016174170049767716,2.2300525468703487
1000000,1e-06,6.0,0.003985668417209232,10.66332902951034,0.2527721253625507,0.7996028998672197,0.05180435318008604,88.61778613523767
100000000,1e-08,8.0,0.0039706093576337784,21.160730006867627,0.2527721253625507,0.7996028998672197,0.1659244956711477,3521.4919175477567

